Accurately Computing Expected Visiting Times and Stationary Distributions in Markov Chains

We study the accurate and efficient computation of the expected number of times each state is visited in discrete- and continuous-time Markov chains. To obtain sound accuracy guarantees efficiently, we lift interval iteration and topological approaches known from the computation of reachability probabilities and expected rewards. We further study applications of expected visiting times, including the sound computation of the stationary distribution and expected rewards conditioned on reaching multiple goal states. The implementation of our methods in the probabilistic model checker Storm scales to large systems with millions of states. Our experiments on the quantitative verification benchmark set show that the computation of stationary distributions via expected visiting times consistently outperforms existing approaches - sometimes by several orders of magnitude.

==> evts_csv/mc-time-1800-INC-relative-error-max-norm-value-texpgf-scatter.csv <==
Benchmark-id;Name;Parameters;Type;Orig;states;transient-states;max-SCC-chain-length;non-bottom-SCCs;max-non-bottom-SCC-size;bottom-SCCs;max-bottom-SCC-size;topology;storm.exact.elimination.ignored;storm.exact.topological-elimination.ignored;storm.exact.e-sparselu.ignored;storm.exact.topological-e-sparselu.ignored;storm.sound-abs.n-ii.0.001;storm.sound-abs.n-ii.1e-06;storm.sound-abs.topological-n-ii.0.001;storm.sound-abs.topological-n-ii.1e-06;storm.sound-rel.n-ii.1e-06;storm.sound-rel.n-ii.0.001;storm.sound-rel.topological-n-ii.0.001;storm.sound-rel.topological-n-ii.1e-06;storm.sparse-abs.n-power.0.001;storm.sparse-abs.n-power.1e-06;storm.sparse-abs.topological-n-power.0.001;storm.sparse-abs.topological-n-power.1e-06;storm.sparse-abs.n-ii.1e-06;storm.sparse-abs.topological-n-ii.1e-06;storm.sparse-abs.g-gmres.1e-06;storm.sparse-abs.g-gmres.0.001;storm.sparse-abs.topological-g-gmres.0.001;storm.sparse-abs.topological-g-gmres.1e-06;storm.sparse-rel.n-power.1e-06;storm.sparse-rel.n-power.0.001;storm.sparse-rel.topological-n-power.1e-06;storm.sparse-rel.topological-n-power.0.001;storm.sparse-rel.n-ii.1e-06;storm.sparse-rel.topological-n-ii.1e-06;storm.sparse-rel.g-gmres.0.001;storm.sparse-rel.g-gmres.1e-06;storm.sparse-rel.topological-g-gmres.1e-06;storm.sparse-rel.topological-g-gmres.0.001;storm.sparse.topological-elimination.ignored;storm.sparse.e-sparselu.ignored;storm.sparse.elimination.ignored;storm.sparse.topological-e-sparselu.ignored;Best
brp.1024-4;brp;1024-4;dtmc;prism;69639;67586;22532;67586;1;2053;1;acyclic;6000;11.084;14.498;11.089;20000;4.503;1;1;4.59;4.378;1;1;20000;3.269;1;1;4.31;1;1;20000;1;1;3.785;20000;1;1;4.065;1;20000;1;1;1;1;1;6000;1;1
brp.1024-5;brp;1024-5;dtmc;prism;82952;80898;26628;80898;1;2054;1;acyclic;6000;17.951;22.981;17.886;20000;5.241;1;1;5.223;5.182;1;1;20000;4.055;1;1;4.862;1;1;20000;1;1;4.685;20000;1;1;4.885;1;20000;1;1;1;1;1;6000;1;1
brp.2048-4;brp;2048-4;dtmc;prism;139271;135170;45060;135170;1;4101;1;acyclic;6000;-20000;-20000;-20000;17.558;17.862;1;1;17.57;17.574;1;1;12.608;13.011;1;1;16.483;1;1.994;1.177;1;1;14.751;14.371;1;1;16.529;1;1.167;1.997;1;1;1;1;6000;1;1
brp.2048-5;brp;2048-5;dtmc;prism;165896;161794;53252;161794;1;4102;1;acyclic;6000;-20000;-20000;-20000;20.801;20.671;1.007;1.02;20.53;20.717;1.009;1.024;15.688;15.566;1.014;1.055;19.48;1.015;2.471;1.52;1.001;1.007;18.088;18.028;1.043;1.011;19.716;1.008;1.601;2.54;1.009;1.005;1.007;1;6000;1.033;1
brp.512-5;brp;512-5;dtmc;prism;41480;40450;13316;40450;1;1030;1;acyclic;6000;3.281;4.637;3.3;20000;1.304;1;1;1.307;1.33;1;1;20000;1.002;1;1;1.251;1;1;20000;1;1;1.132;20000;1;1;1.33;1;20000;1;1;1;1;1;6000;1;1
coupon.5-2-5;coupon;5-2-5;dtmc;pgcl;5397;5372;45;3112;172;25;1;cyclic;1;1;1;1;20000;1;6000;6000;1;1;1;1;20000;1;20000;20000;1;1;1;20000;20000;1;1;20000;1;20000;1;1;20000;1;1;20000;1;1;1;1;1
coupon.7-3-5;coupon;7-3-5;dtmc;pgcl;337710;337367;82;229826;3138;343;1;cyclic;6000;6000;1551.484;24.101;20000;4.074;6000;6000;4.525;4.034;1.438;1.512;20000;20000;20000;20000;3.879;20000;2.503;20000;20000;1.105;3.091;20000;1.221;20000;4.221;1.438;20000;2.336;1.067;20000;98.471;6.529;269.747;1.222;1.067
crafted-branch.0.001-20-1000-100;crafted-branch;0.001-20-1000-100;dtmc;prism;107079;7079;19;7079;1;1000;100;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-branch.0.001-20-1000-1000;crafted-branch;0.001-20-1000-1000;dtmc;prism;1007079;7079;19;7079;1;1000;1000;acyclic;1.847;1.792;1.856;1.769;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-branch.0.001-20-1000-10000;crafted-branch;0.001-20-1000-10000;dtmc;prism;10007079;7079;19;7079;1;1000;10000;acyclic;25.668;22.835;22.152;22.713;11.85;12.013;11.765;12.299;11.574;11.94;11.892;11.985;10.916;11.112;11.169;11.274;11.014;11.332;10.952;10.607;11.146;11.254;10.799;10.734;11.395;11.159;11.029;11.245;10.862;10.724;11.056;11.254;11.115;10.552;10.828;11.174;10.552
crafted-loop.1000;crafted-loop;1000;dtmc;prism;1000;0;0;0;0;1;1000;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-loop.10000;crafted-loop;10000;dtmc;prism;10000;0;0;0;0;1;10000;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-loop.100000;crafted-loop;100000;dtmc;prism;100000;0;0;0;0;1;100000;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-loop.1000000;crafted-loop;1000000;dtmc;prism;1000000;0;0;0;0;1;1000000;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crowds.3-5;crowds;3-5;dtmc;prism;1198;1142;19;750;15;56;1;cyclic;1;1;1;1;20000;1;20000;1;1;1;1;1;20000;1;20000;20000;1;1;1;20000;1;1;1;20000;1;20000;1;1;20000;1;1;1;1;1;1;1;1
crowds.4-10;crowds;4-10;dtmc;prism;30070;29069;25;18513;30;1001;1;cyclic;1;1;1;1;20000;1;20000;1;1;1;1;1;20000;1;20000;20000;1;20000;1;20000;1;1;1;20000;1;20000;1;1;20000;1;1;1;1;1;1;1;1
crowds.4-15;crowds;4-15;dtmc;prism;119800;115924;25;73288;45;3876;1;cyclic;6.281;6.094;3.98;1.944;20000;1;20000;20000;1;1;1;1;20000;1;20000;20000;1;20000;1;20000;1;1;1;20000;1;20000;1;1;20000;1;1;1;1;1;1;1;1
crowds.4-5;crowds;4-5;dtmc;prism;3515;3389;25;2213;15;126;1;cyclic;1;1;1;1;20000;1;20000;1;1;1;1;1;20000;1;20000;20000;1;20000;1;20000;1;1;1;20000;1;20000;1;1;20000;1;1;1;1;1;1;1;1
crowds.5-10;crowds;5-10;dtmc;prism;111294;108291;31;68706;30;3003;1;cyclic;3.008;2.831;4.04;1.557;20000;1;20000;20000;1;1;1;1;20000;1;20000;20000;1;20000;20000;20000;1;1;1;20000;1;20000;1;1;20000;20000;1;1;1;1;1;1;1
crowds.5-15;crowds;5-15;dtmc;prism;592060;576556;31;363376;45;15504;1;cyclic;43.87;35.391;28.028;14.557;20000;20000;20000;20000;9.012;8.504;10.232;10.655;20000;7.599;20000;20000;20000;20000;6.844;20000;6.297;6.154;7.829;20000;6.489;20000;8.872;10.339;20000;7.228;6.173;6.696;8.794;7.734;9.713;6.474;6.154
crowds.6-10;crowds;6-10;dtmc;prism;352535;344527;37;217855;30;8008;1;cyclic;12.138;10.815;16.766;6.937;20000;20000;20000;20000;3.6;3.408;4.967;5.016;20000;3.042;20000;20000;20000;20000;20000;20000;3.062;2.956;3.038;20000;2.989;20000;3.643;5.003;20000;20000;2.957;2.971;3.789;3.171;3.514;3.027;2.956
crowds.6-5;crowds;6-5;dtmc;prism;18817;18355;37;11887;15;462;1;cyclic;1;1;1;1;20000;1;20000;20000;1;1;1;1;20000;1;20000;20000;1;20000;1;20000;1;1;1;20000;1;20000;1;1;20000;1;1;1;1;1;1;1;1
egl.5-2;egl;5-2;dtmc;prism;33790;33789;50;33789;1;1;1;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-4;egl;5-4;dtmc;prism;74750;74749;90;74749;1;1;1;acyclic;1;1;1.296;1;1;1;1;1;1;1;1;1;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-6;egl;5-6;dtmc;prism;115710;115709;130;115709;1;1;1;acyclic;1;1;2.148;1;1;1;1;1;1;1;1;1;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-8;egl;5-8;dtmc;prism;156670;156669;170;156669;1;1;1;acyclic;1.163;1.098;3.297;1.167;1.006;1.001;1.013;1;1;1.009;1;1;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
embedded.2;embedded;2;ctmc;prism;3478;3442;16;2594;53;36;1;cyclic;20.974;1;17.176;1;6000;6000;6000;6000;1222.265;1028.08;1.584;2.452;20000;272.109;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;1239.623;2.043;20000;1;1;20000;1;1;1;1;1
embedded.4;embedded;4;ctmc;prism;5168;5132;20;3860;79;36;1;cyclic;118.557;1;35.35;1;6000;6000;6000;6000;6000;1500.074;1.797;2.589;20000;400.068;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;6000;2.116;20000;1;1;20000;1;1;1.172;1;1
embedded.5;embedded;5;ctmc;prism;6013;5977;22;4493;92;36;1;cyclic;231.878;1.325;60.528;1;6000;6000;6000;6000;6000;1736.871;1.843;2.711;20000;458.488;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;6000;2.311;20000;1;1;20000;1;1;1.756;1;1
embedded.6;embedded;6;ctmc;prism;6858;6822;24;5126;105;36;1;cyclic;332.632;1.262;84.271;1.265;6000;6000;6000;6000;6000;6000;1.912;2.849;20000;481.636;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;6000;2.359;20000;1;1;20000;1;1;2.506;1;1
embedded.7;embedded;7;ctmc;prism;7703;7667;26;5759;118;36;1;cyclic;551.804;2.827;46.114;1.342;6000;6000;6000;6000;6000;6000;1.997;2.96;20000;528.083;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;6000;2.462;20000;1;1;20000;1;1;3.966;1;1
embedded.8;embedded;8;ctmc;prism;8548;8512;28;6392;131;36;1;cyclic;819.025;4.731;124.867;1.603;6000;6000;6000;6000;6000;6000;2.085;3.086;20000;565.828;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;6000;2.554;20000;1;1;20000;1;1;5.022;1;1
haddad-monmege.20-0.7;haddad-monmege;20-0.7;dtmc;prism;41;39;1;1;39;2;1;cyclic;1;1;1;1;7.961;6000;8.039;6000;5.398;2.716;2.711;5.417;20000;4.554;20000;4.555;6000;6000;1;1;1;1;20000;20000;20000;20000;5.094;5.033;1;1;1;1;1;1;1;1;1
herman.11;herman;11;dtmc;prism;2048;2026;5;5;924;1;22;cyclic;6000;6000;6000;6000;1;1;6000;6000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;7.614;1;73.645;1;1
herman.13;herman;13;dtmc;prism;8192;8166;6;6;3432;1;26;cyclic;6000;6000;6000;6000;1;1;6000;6000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;494.445;21.836;6000;1.198;1
herman.15;herman;15;dtmc;prism;32768;32738;7;7;12870;1;30;cyclic;6000;6000;6000;6000;6.831;9.696;6000;6000;10.726;7.725;1.901;1.996;1.712;4.125;1.266;1.306;8.762;1.793;6.833;6.217;1.444;1.465;5.055;3.237;1.32;1.321;9.84;1.825;6.474;6.589;1.416;1.462;6000;6000;6000;57.711;1.266
herman.17;herman;17;dtmc;prism;131072;131038;8;8;48620;1;34;cyclic;6000;6000;6000;6000;79.161;106.87;6000;6000;122.616;89.837;16.762;17.171;15.281;40.765;11.721;11.716;105.76;15.058;89.135;68.2;12.906;13.22;51.89;31.118;11.7;11.656;120.966;16.031;69.087;90.527;13.32;12.925;6000;6000;6000;6000;11.656
herman.9;herman;9;dtmc;prism;512;494;4;4;252;1;18;cyclic;132.318;14.61;41.712;8.181;20000;1;6000;6000;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-2;leader_sync;4-2;dtmc;prism;61;60;5;33;28;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-3;leader_sync;4-3;dtmc;prism;274;273;5;203;71;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-4;leader_sync;4-4;dtmc;prism;812;811;5;678;134;1;1;cyclic;1;1;1;1;20000;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-2;leader_sync;5-2;dtmc;prism;141;140;6;46;95;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-3;leader_sync;5-3;dtmc;prism;1050;1049;6;786;264;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-4;leader_sync;5-4;dtmc;prism;4244;4243;6;3731;513;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
lumbroso-reduced.1000;lumbroso-reduced;1000;dtmc;jani;150007;100007;15;99908;100;50000;1;cyclic;3.488;1;2.067;1;20000;20000;20000;20000;1;1;1;1;20000;20000;20000;20000;20000;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
lumbroso-reduced.4000;lumbroso-reduced;4000;dtmc;jani;600031;400031;19;399932;100;200000;1;cyclic;14.217;4.353;17.338;4.332;20000;20000;20000;20000;12.276;12.245;3.849;3.85;20000;20000;20000;20000;20000;20000;12.021;12.179;3.966;3.896;12.156;12.467;3.79;3.591;11.867;3.746;12.145;11.496;3.809;3.888;3.972;12.174;12.215;3.855;3.591
lumbroso-reduced.8000;lumbroso-reduced;8000;dtmc;jani;1200063;800063;21;799964;100;400000;1;cyclic;50.611;15.745;58.643;16.049;20000;20000;20000;20000;47.187;46.98;14.504;14.532;20000;20000;20000;20000;20000;20000;45.462;46.296;14.71;14.708;47.029;47.302;14.817;14.678;48.535;14.681;46.164;43.646;14.036;14.671;14.801;47.917;48.638;14.888;14.036
lumbroso.1000;lumbroso;1000;dtmc;prism;375004;325004;69;324555;450;50000;1;cyclic;133.325;2.071;8.849;2.03;20000;20000;20000;20000;6.003;5.876;1.772;1.787;20000;20000;20000;20000;20000;20000;4.363;4.337;1.68;1.685;5.481;5.435;1.694;1.825;5.783;1.811;4.45;4.419;1.682;1.689;1.685;4.543;8.83;1.718;1.68
lumbroso.4000;lumbroso;4000;dtmc;prism;1500028;1300028;84;1299579;450;200000;1;cyclic;535.511;26.17;84.111;26.155;20000;20000;20000;20000;72.289;71.589;26.539;26.308;20000;20000;20000;20000;20000;20000;64.613;64.857;24.289;24.249;72.838;73.55;25.541;23.207;73.483;22.418;69.056;65.866;22.473;23.407;25.181;69.212;77.846;27.602;22.418
lumbroso.8000;lumbroso;8000;dtmc;prism;3000060;2600060;90;2599611;450;400000;1;cyclic;6000;119.594;6000;114.637;20000;20000;20000;20000;308.951;306.399;114.642;112.968;20000;20000;20000;20000;20000;20000;313.027;289.605;117.737;118.087;282.985;311.966;112.099;116.519;296.994;117.241;310.43;318.592;118.449;113.312;112.573;283.8;319.752;116.213;112.099
nand.20-2;nand;20-2;dtmc;prism;154942;154921;401;154921;1;21;1;acyclic;1.588;1.393;7.076;1.377;1.346;1.336;1;1;1.354;1.328;1;1;1.174;1.196;1;1;1.372;1;1;1;1;1;1.293;1.24;1;1;1.291;1;1;1;1;1;1;1;1;1;1
nand.20-3;nand;20-3;dtmc;prism;231552;231531;561;231531;1;21;1;acyclic;3.135;2.87;11.565;2.905;2.877;2.898;2.026;2.022;2.978;2.936;2.075;2.036;2.64;2.592;2.03;2.047;2.836;2.028;1.762;1.756;2.019;2.024;2.661;2.636;2.049;1.982;2.835;2.027;1.708;1.652;1.985;2.029;2.032;2.026;1.818;2.17;1.652
nand.20-4;nand;20-4;dtmc;prism;308162;308141;721;308141;1;21;1;acyclic;4.955;4.844;17.575;4.877;4.953;4.94;3.616;3.622;4.921;4.91;3.605;3.617;4.48;4.505;3.615;3.599;5.039;3.632;2.96;2.964;3.6;3.6;4.602;4.597;3.637;3.575;5.054;3.611;2.925;2.953;3.653;3.651;3.527;3.39;3.115;3.625;2.925
nand.40-1;nand;40-1;dtmc;prism;1004862;1004821;481;1004821;1;41;1;acyclic;34.471;41.783;120.075;41.363;33.361;33.358;37.296;37.318;35.803;35.711;37.906;37.838;32.327;32.225;37.952;37.103;33.979;36.592;28.448;28.5;37.32;37.254;33.015;33.073;36.526;37.452;35.087;37.193;28.552;27.719;36.645;37.549;36.175;30.283;29.746;37.447;27.719
nand.40-2;nand;40-2;dtmc;prism;2003082;2003041;801;2003041;1;41;1;acyclic;129.577;157.338;6000;158.734;132.337;133.419;149.625;150.484;153.703;129.677;144.2;167.192;121.103;118.353;145.598;146.008;127.338;143.121;108.245;105.881;150.043;142.978;121.425;133.491;139.818;149.383;134.236;143.585;122.056;119.854;143.461;143.749;147.487;138.399;119.284;144.499;105.881
nand.40-4;nand;40-4;dtmc;prism;3999522;3999481;1441;3999481;1;41;1;acyclic;-20000;-20000;6000;-20000;663.444;668.031;701.527;698.516;671.524;676.913;699.286;702.351;647.445;625.102;704.769;664.521;671.501;693.588;613.763;620.273;695.737;703.724;643.827;658.649;680.5;704.659;665.475;700.629;603.955;614.993;699.105;702.164;684.527;716.949;634.0;692.623;603.955
oscillators.6-10-0.1-1-0.1-1.0;oscillators;6-10-0.1-1-0.1-1.0;dtmc;prism;5006;5004;17;1797;956;1;2;cyclic;923.358;63.043;28.723;1.938;1;1;6000;6000;1;1;1;1;20000;1;20000;1;1;1;1;20000;20000;1;1;20000;1;20000;1;1;20000;1;1;20000;1;1;4.22;1;1
oscillators.6-8-0.1-1-0.1-1.0;oscillators;6-8-0.1-1-0.1-1.0;dtmc;prism;1717;1715;18;540;226;1;2;cyclic;9.341;1;1;1;1;1;6000;6000;1;1;1;1;20000;1;20000;1;1;1;1;20000;20000;1;1;20000;1;20000;1;1;20000;1;1;20000;1;1;1;1;1
oscillators.7-10-0.1-1-0.1-1.0;oscillators;7-10-0.1-1-0.1-1.0;dtmc;prism;11441;11439;17;3550;1046;1;2;cyclic;6000;354.713;1001.425;13.104;1;1;6000;6000;1;1;1;1;20000;1;20000;1;1;20000;1;20000;20000;1;1;20000;1;20000;1;1;20000;1;1;20000;1.238;1;41.906;1;1
oscillators.8-10-0.1-1-0.1-1.0;oscillators;8-10-0.1-1-0.1-1.0;dtmc;prism;24311;24309;18;6620;1054;1;2;cyclic;6000;1241.838;6000;62.339;1;1.072;6000;6000;1;1;1;1;20000;1;20000;20000;1.124;20000;1;20000;20000;1;1;20000;1;20000;1.086;1;20000;1;1;20000;3.311;1;255.843;1;1
oscillators.8-8-0.1-1-0.1-1.0;oscillators;8-8-0.1-1-0.1-1.0;dtmc;prism;6436;6434;20;1456;238;1;2;cyclic;862.19;7.283;27.393;1.102;1;1;6000;6000;1;1;1;1;20000;1;20000;1;1;20000;1;20000;20000;1;1;20000;1;20000;1;1;20000;1;1;20000;1;1;7.325;1;1
philosophers.4;philosophers;4;ctmc;greatspn;34;33;1;1;33;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1


==> evts_csv/mc-time-1800-texpgf-scatter.csv <==
Benchmark-id;Name;Parameters;Type;Orig;states;transient-states;max-SCC-chain-length;non-bottom-SCCs;max-non-bottom-SCC-size;bottom-SCCs;max-bottom-SCC-size;topology;storm.exact.elimination.ignored;storm.exact.topological-elimination.ignored;storm.exact.e-sparselu.ignored;storm.exact.topological-e-sparselu.ignored;storm.sound-abs.n-ii.0.001;storm.sound-abs.n-ii.1e-06;storm.sound-abs.topological-n-ii.0.001;storm.sound-abs.topological-n-ii.1e-06;storm.sound-rel.n-ii.1e-06;storm.sound-rel.n-ii.0.001;storm.sound-rel.topological-n-ii.0.001;storm.sound-rel.topological-n-ii.1e-06;storm.sparse-abs.n-power.0.001;storm.sparse-abs.n-power.1e-06;storm.sparse-abs.topological-n-power.0.001;storm.sparse-abs.topological-n-power.1e-06;storm.sparse-abs.n-ii.1e-06;storm.sparse-abs.topological-n-ii.1e-06;storm.sparse-abs.g-gmres.1e-06;storm.sparse-abs.g-gmres.0.001;storm.sparse-abs.topological-g-gmres.0.001;storm.sparse-abs.topological-g-gmres.1e-06;storm.sparse-rel.n-power.1e-06;storm.sparse-rel.n-power.0.001;storm.sparse-rel.topological-n-power.1e-06;storm.sparse-rel.topological-n-power.0.001;storm.sparse-rel.n-ii.1e-06;storm.sparse-rel.topological-n-ii.1e-06;storm.sparse-rel.g-gmres.0.001;storm.sparse-rel.g-gmres.1e-06;storm.sparse-rel.topological-g-gmres.1e-06;storm.sparse-rel.topological-g-gmres.0.001;storm.sparse.topological-elimination.ignored;storm.sparse.e-sparselu.ignored;storm.sparse.elimination.ignored;storm.sparse.topological-e-sparselu.ignored;Best
brp.1024-4;brp;1024-4;dtmc;prism;69639;67586;22532;67586;1;2053;1;acyclic;6000;11.084;14.498;11.089;4.638;4.503;1;1;4.59;4.378;1;1;3.264;3.269;1;1;4.31;1;1;1;1;1;3.785;3.561;1;1;4.065;1;1;1;1;1;1;1;6000;1;1
brp.1024-5;brp;1024-5;dtmc;prism;82952;80898;26628;80898;1;2054;1;acyclic;6000;17.951;22.981;17.886;5.199;5.241;1;1;5.223;5.182;1;1;3.977;4.055;1;1;4.862;1;1;1;1;1;4.685;4.532;1;1;4.885;1;1;1;1;1;1;1;6000;1;1
brp.2048-4;brp;2048-4;dtmc;prism;139271;135170;45060;135170;1;4101;1;acyclic;6000;-20000;-20000;-20000;17.558;17.862;1;1;17.57;17.574;1;1;12.608;13.011;1;1;16.483;1;1.994;1.177;1;1;14.751;14.371;1;1;16.529;1;1.167;1.997;1;1;1;1;6000;1;1
brp.2048-5;brp;2048-5;dtmc;prism;165896;161794;53252;161794;1;4102;1;acyclic;6000;-20000;-20000;-20000;20.801;20.671;1.007;1.02;20.53;20.717;1.009;1.024;15.688;15.566;1.014;1.055;19.48;1.015;2.471;1.52;1.001;1.007;18.088;18.028;1.043;1.011;19.716;1.008;1.601;2.54;1.009;1.005;1.007;1;6000;1.033;1
brp.512-5;brp;512-5;dtmc;prism;41480;40450;13316;40450;1;1030;1;acyclic;6000;3.281;4.637;3.3;1.318;1.304;1;1;1.307;1.33;1;1;1;1.002;1;1;1.251;1;1;1;1;1;1.132;1.131;1;1;1.33;1;1;1;1;1;1;1;6000;1;1
coupon.5-2-5;coupon;5-2-5;dtmc;pgcl;5397;5372;45;3112;172;25;1;cyclic;1;1;1;1;1;1;6000;6000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
coupon.7-3-5;coupon;7-3-5;dtmc;pgcl;337710;337367;82;229826;3138;343;1;cyclic;6000;6000;1551.484;24.101;3.554;4.074;6000;6000;4.525;4.034;1.438;1.512;2.389;2.894;1.103;1.136;3.879;1.339;2.503;2.499;1.133;1.105;3.091;2.642;1.221;1.197;4.221;1.438;2.389;2.336;1.067;1.103;98.471;6.529;269.747;1.222;1.067
crafted-branch.0.001-20-1000-100;crafted-branch;0.001-20-1000-100;dtmc;prism;107079;7079;19;7079;1;1000;100;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-branch.0.001-20-1000-1000;crafted-branch;0.001-20-1000-1000;dtmc;prism;1007079;7079;19;7079;1;1000;1000;acyclic;1.847;1.792;1.856;1.769;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-branch.0.001-20-1000-10000;crafted-branch;0.001-20-1000-10000;dtmc;prism;10007079;7079;19;7079;1;1000;10000;acyclic;25.668;22.835;22.152;22.713;11.85;12.013;11.765;12.299;11.574;11.94;11.892;11.985;10.916;11.112;11.169;11.274;11.014;11.332;10.952;10.607;11.146;11.254;10.799;10.734;11.395;11.159;11.029;11.245;10.862;10.724;11.056;11.254;11.115;10.552;10.828;11.174;10.552
crafted-loop.1000;crafted-loop;1000;dtmc;prism;1000;0;0;0;0;1;1000;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-loop.10000;crafted-loop;10000;dtmc;prism;10000;0;0;0;0;1;10000;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-loop.100000;crafted-loop;100000;dtmc;prism;100000;0;0;0;0;1;100000;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-loop.1000000;crafted-loop;1000000;dtmc;prism;1000000;0;0;0;0;1;1000000;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crowds.3-5;crowds;3-5;dtmc;prism;1198;1142;19;750;15;56;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crowds.4-10;crowds;4-10;dtmc;prism;30070;29069;25;18513;30;1001;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crowds.4-15;crowds;4-15;dtmc;prism;119800;115924;25;73288;45;3876;1;cyclic;6.281;6.094;3.98;1.944;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crowds.4-5;crowds;4-5;dtmc;prism;3515;3389;25;2213;15;126;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crowds.5-10;crowds;5-10;dtmc;prism;111294;108291;31;68706;30;3003;1;cyclic;3.008;2.831;4.04;1.557;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crowds.5-15;crowds;5-15;dtmc;prism;592060;576556;31;363376;45;15504;1;cyclic;43.87;35.391;28.028;14.557;8.12;8.631;14.895;15.501;9.012;8.504;10.232;10.655;7.302;7.599;7.182;6.205;8.155;9.814;6.844;7.049;6.297;6.154;7.829;7.626;6.489;6.297;8.872;10.339;7.264;7.228;6.173;6.696;8.794;7.734;9.713;6.474;6.154
crowds.6-10;crowds;6-10;dtmc;prism;352535;344527;37;217855;30;8008;1;cyclic;12.138;10.815;16.766;6.937;3.16;3.436;6.989;7.189;3.6;3.408;4.967;5.016;2.906;3.042;2.983;2.923;3.343;4.757;2.758;2.779;3.062;2.956;3.038;2.927;2.989;3.029;3.643;5.003;2.71;2.694;2.957;2.971;3.789;3.171;3.514;3.027;2.694
crowds.6-5;crowds;6-5;dtmc;prism;18817;18355;37;11887;15;462;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-2;egl;5-2;dtmc;prism;33790;33789;50;33789;1;1;1;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-4;egl;5-4;dtmc;prism;74750;74749;90;74749;1;1;1;acyclic;1;1;1.296;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-6;egl;5-6;dtmc;prism;115710;115709;130;115709;1;1;1;acyclic;1;1;2.148;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-8;egl;5-8;dtmc;prism;156670;156669;170;156669;1;1;1;acyclic;1.163;1.098;3.297;1.167;1.006;1.001;1.013;1;1;1.009;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
embedded.2;embedded;2;ctmc;prism;3478;3442;16;2594;53;36;1;cyclic;20.974;1;17.176;1;6000;6000;6000;6000;1222.265;1028.08;1.584;2.452;139.15;272.109;1;1;6000;2.546;1;1;1;1;29.773;1;1;1;1239.623;2.043;1;1;1;1;1;1;1;1;1
embedded.4;embedded;4;ctmc;prism;5168;5132;20;3860;79;36;1;cyclic;118.557;1;35.35;1;6000;6000;6000;6000;6000;1500.074;1.797;2.589;199.662;400.068;1;1.093;6000;2.856;1;1;1;1;42.407;1;1;1;6000;2.116;1;1;1;1;1;1;1.172;1;1
embedded.5;embedded;5;ctmc;prism;6013;5977;22;4493;92;36;1;cyclic;231.878;1.325;60.528;1;6000;6000;6000;6000;6000;1736.871;1.843;2.711;234.48;458.488;1;1.196;6000;2.955;1;1;1;1;48.307;1;1;1;6000;2.311;1;1;1;1;1;1;1.756;1;1
embedded.6;embedded;6;ctmc;prism;6858;6822;24;5126;105;36;1;cyclic;332.632;1.262;84.271;1.265;6000;6000;6000;6000;6000;6000;1.912;2.849;252.721;481.636;1;1.269;6000;3.107;1;1;1;1;52.391;1;1;1;6000;2.359;1;1;1;1;1;1;2.506;1;1
embedded.7;embedded;7;ctmc;prism;7703;7667;26;5759;118;36;1;cyclic;551.804;2.827;46.114;1.342;6000;6000;6000;6000;6000;6000;1.997;2.96;278.253;528.083;1;1.345;6000;3.242;1;1;1;1;57.667;1;1;1;6000;2.462;1;1;1;1;1;1;3.966;1;1
embedded.8;embedded;8;ctmc;prism;8548;8512;28;6392;131;36;1;cyclic;819.025;4.731;124.867;1.603;6000;6000;6000;6000;6000;6000;2.085;3.086;305.098;565.828;1;1.411;6000;3.424;1;1;1;1;59.643;1;1;1;6000;2.554;1;1;1;1;1;1;5.022;1;1
haddad-monmege.20-0.7;haddad-monmege;20-0.7;dtmc;prism;41;39;1;1;39;2;1;cyclic;1;1;1;1;7.961;6000;8.039;6000;5.398;2.716;2.711;5.417;2.359;4.554;2.414;4.555;6000;6000;1;1;1;1;1;1;1;1;5.094;5.033;1;1;1;1;1;1;1;1;1
herman.11;herman;11;dtmc;prism;2048;2026;5;5;924;1;22;cyclic;6000;6000;6000;6000;1;1;6000;6000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;7.614;1;73.645;1;1
herman.13;herman;13;dtmc;prism;8192;8166;6;6;3432;1;26;cyclic;6000;6000;6000;6000;1;1;6000;6000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;494.445;21.836;6000;1.198;1
herman.15;herman;15;dtmc;prism;32768;32738;7;7;12870;1;30;cyclic;6000;6000;6000;6000;6.831;9.696;6000;6000;10.726;7.725;1.901;1.996;1.712;4.125;1.266;1.306;8.762;1.793;6.833;6.217;1.444;1.465;5.055;3.237;1.32;1.321;9.84;1.825;6.474;6.589;1.416;1.462;6000;6000;6000;57.711;1.266
herman.17;herman;17;dtmc;prism;131072;131038;8;8;48620;1;34;cyclic;6000;6000;6000;6000;79.161;106.87;6000;6000;122.616;89.837;16.762;17.171;15.281;40.765;11.721;11.716;105.76;15.058;89.135;68.2;12.906;13.22;51.89;31.118;11.7;11.656;120.966;16.031;69.087;90.527;13.32;12.925;6000;6000;6000;6000;11.656
herman.9;herman;9;dtmc;prism;512;494;4;4;252;1;18;cyclic;132.318;14.61;41.712;8.181;1;1;6000;6000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-2;leader_sync;4-2;dtmc;prism;61;60;5;33;28;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-3;leader_sync;4-3;dtmc;prism;274;273;5;203;71;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-4;leader_sync;4-4;dtmc;prism;812;811;5;678;134;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-2;leader_sync;5-2;dtmc;prism;141;140;6;46;95;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-3;leader_sync;5-3;dtmc;prism;1050;1049;6;786;264;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-4;leader_sync;5-4;dtmc;prism;4244;4243;6;3731;513;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
lumbroso-reduced.1000;lumbroso-reduced;1000;dtmc;jani;150007;100007;15;99908;100;50000;1;cyclic;3.488;1;2.067;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
lumbroso-reduced.4000;lumbroso-reduced;4000;dtmc;jani;600031;400031;19;399932;100;200000;1;cyclic;14.217;4.353;17.338;4.332;12.193;12.209;8.477;8.438;12.276;12.245;3.849;3.85;12.357;12.152;3.799;3.749;11.927;3.738;12.021;12.179;3.966;3.896;12.156;12.467;3.79;3.591;11.867;3.746;12.145;11.496;3.809;3.888;3.972;12.174;12.215;3.855;3.591
lumbroso-reduced.8000;lumbroso-reduced;8000;dtmc;jani;1200063;800063;21;799964;100;400000;1;cyclic;50.611;15.745;58.643;16.049;48.908;49.422;33.564;32.709;47.187;46.98;14.504;14.532;47.484;48.618;14.664;14.749;45.887;14.662;45.462;46.296;14.71;14.708;47.029;47.302;14.817;14.678;48.535;14.681;46.164;43.646;14.036;14.671;14.801;47.917;48.638;14.888;14.036
lumbroso.1000;lumbroso;1000;dtmc;prism;375004;325004;69;324555;450;50000;1;cyclic;133.325;2.071;8.849;2.03;4.546;4.711;2.594;2.589;6.003;5.876;1.772;1.787;4.382;4.51;1.69;1.673;4.683;1.685;4.363;4.337;1.68;1.685;5.481;5.435;1.694;1.825;5.783;1.811;4.45;4.419;1.682;1.689;1.685;4.543;8.83;1.718;1.673
lumbroso.4000;lumbroso;4000;dtmc;prism;1500028;1300028;84;1299579;450;200000;1;cyclic;535.511;26.17;84.111;26.155;70.527;70.842;37.67;37.553;72.289;71.589;26.539;26.308;65.626;65.131;24.837;24.933;68.21;24.822;64.613;64.857;24.289;24.249;72.838;73.55;25.541;23.207;73.483;22.418;69.056;65.866;22.473;23.407;25.181;69.212;77.846;27.602;22.418
lumbroso.8000;lumbroso;8000;dtmc;prism;3000060;2600060;90;2599611;450;400000;1;cyclic;6000;119.594;6000;114.637;302.901;290.125;165.928;166.025;308.951;306.399;114.642;112.968;301.188;281.41;112.135;111.073;319.726;115.769;313.027;289.605;117.737;118.087;282.985;311.966;112.099;116.519;296.994;117.241;310.43;318.592;118.449;113.312;112.573;283.8;319.752;116.213;111.073
nand.20-2;nand;20-2;dtmc;prism;154942;154921;401;154921;1;21;1;acyclic;1.588;1.393;7.076;1.377;1.346;1.336;1;1;1.354;1.328;1;1;1.174;1.196;1;1;1.372;1;1;1;1;1;1.293;1.24;1;1;1.291;1;1;1;1;1;1;1;1;1;1
nand.20-3;nand;20-3;dtmc;prism;231552;231531;561;231531;1;21;1;acyclic;3.135;2.87;11.565;2.905;2.877;2.898;2.026;2.022;2.978;2.936;2.075;2.036;2.64;2.592;2.03;2.047;2.836;2.028;1.762;1.756;2.019;2.024;2.661;2.636;2.049;1.982;2.835;2.027;1.708;1.652;1.985;2.029;2.032;2.026;1.818;2.17;1.652
nand.20-4;nand;20-4;dtmc;prism;308162;308141;721;308141;1;21;1;acyclic;4.955;4.844;17.575;4.877;4.953;4.94;3.616;3.622;4.921;4.91;3.605;3.617;4.48;4.505;3.615;3.599;5.039;3.632;2.96;2.964;3.6;3.6;4.602;4.597;3.637;3.575;5.054;3.611;2.925;2.953;3.653;3.651;3.527;3.39;3.115;3.625;2.925
nand.40-1;nand;40-1;dtmc;prism;1004862;1004821;481;1004821;1;41;1;acyclic;34.471;41.783;120.075;41.363;33.361;33.358;37.296;37.318;35.803;35.711;37.906;37.838;32.327;32.225;37.952;37.103;33.979;36.592;28.448;28.5;37.32;37.254;33.015;33.073;36.526;37.452;35.087;37.193;28.552;27.719;36.645;37.549;36.175;30.283;29.746;37.447;27.719
nand.40-2;nand;40-2;dtmc;prism;2003082;2003041;801;2003041;1;41;1;acyclic;129.577;157.338;6000;158.734;132.337;133.419;149.625;150.484;153.703;129.677;144.2;167.192;121.103;118.353;145.598;146.008;127.338;143.121;108.245;105.881;150.043;142.978;121.425;133.491;139.818;149.383;134.236;143.585;122.056;119.854;143.461;143.749;147.487;138.399;119.284;144.499;105.881
nand.40-4;nand;40-4;dtmc;prism;3999522;3999481;1441;3999481;1;41;1;acyclic;-20000;-20000;6000;-20000;663.444;668.031;701.527;698.516;671.524;676.913;699.286;702.351;647.445;625.102;704.769;664.521;671.501;693.588;613.763;620.273;695.737;703.724;643.827;658.649;680.5;704.659;665.475;700.629;603.955;614.993;699.105;702.164;684.527;716.949;634.0;692.623;603.955
oscillators.6-10-0.1-1-0.1-1.0;oscillators;6-10-0.1-1-0.1-1.0;dtmc;prism;5006;5004;17;1797;956;1;2;cyclic;923.358;63.043;28.723;1.938;1;1;6000;6000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;4.22;1;1
oscillators.6-8-0.1-1-0.1-1.0;oscillators;6-8-0.1-1-0.1-1.0;dtmc;prism;1717;1715;18;540;226;1;2;cyclic;9.341;1;1;1;1;1;6000;6000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
oscillators.7-10-0.1-1-0.1-1.0;oscillators;7-10-0.1-1-0.1-1.0;dtmc;prism;11441;11439;17;3550;1046;1;2;cyclic;6000;354.713;1001.425;13.104;1;1;6000;6000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1.238;1;41.906;1;1
oscillators.8-10-0.1-1-0.1-1.0;oscillators;8-10-0.1-1-0.1-1.0;dtmc;prism;24311;24309;18;6620;1054;1;2;cyclic;6000;1241.838;6000;62.339;1;1.072;6000;6000;1;1;1;1;1;1;1;1;1.124;1;1;1;1;1;1;1;1;1;1.086;1;1;1;1;1;3.311;1;255.843;1;1
oscillators.8-8-0.1-1-0.1-1.0;oscillators;8-8-0.1-1-0.1-1.0;dtmc;prism;6436;6434;20;1456;238;1;2;cyclic;862.19;7.283;27.393;1.102;1;1;6000;6000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;7.325;1;1
philosophers.4;philosophers;4;ctmc;greatspn;34;33;1;1;33;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1


==> evts_csv/mc-time-INC-relative-error-max-norm-value-quantile.csv <==
n;storm.exact.elimination.ignoredshifted;storm.exact.topological-elimination.ignoredshifted;storm.exact.e-sparselu.ignoredshifted;storm.exact.topological-e-sparselu.ignoredshifted;storm.sound-abs.n-ii.0.001shifted;storm.sound-abs.n-ii.1e-06shifted;storm.sound-abs.topological-n-ii.0.001shifted;storm.sound-abs.topological-n-ii.1e-06shifted;storm.sound-rel.n-ii.1e-06shifted;storm.sound-rel.n-ii.0.001shifted;storm.sound-rel.topological-n-ii.0.001shifted;storm.sound-rel.topological-n-ii.1e-06shifted;storm.sparse-abs.n-power.0.001shifted;storm.sparse-abs.n-power.1e-06shifted;storm.sparse-abs.topological-n-power.0.001shifted;storm.sparse-abs.topological-n-power.1e-06shifted;storm.sparse-abs.n-ii.1e-06shifted;storm.sparse-abs.topological-n-ii.1e-06shifted;storm.sparse-abs.g-gmres.1e-06shifted;storm.sparse-abs.g-gmres.0.001shifted;storm.sparse-abs.topological-g-gmres.0.001shifted;storm.sparse-abs.topological-g-gmres.1e-06shifted;storm.sparse-rel.n-power.1e-06shifted;storm.sparse-rel.n-power.0.001shifted;storm.sparse-rel.topological-n-power.1e-06shifted;storm.sparse-rel.topological-n-power.0.001shifted;storm.sparse-rel.n-ii.1e-06shifted;storm.sparse-rel.topological-n-ii.1e-06shifted;storm.sparse-rel.g-gmres.0.001shifted;storm.sparse-rel.g-gmres.1e-06shifted;storm.sparse-rel.topological-g-gmres.1e-06shifted;storm.sparse-rel.topological-g-gmres.0.001shifted;storm.sparse.topological-elimination.ignoredshifted;storm.sparse.e-sparselu.ignoredshifted;storm.sparse.elimination.ignoredshifted;storm.sparse.topological-e-sparselu.ignoredshifted;storm.bestshifted
1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
2;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
3;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
4;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
5;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
6;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
7;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
8;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
9;1;1;1;1;1;1;1;1;1;1;1;1;1.174;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
10;1;1;1;1;1;1;1;1;1;1;1;1;1.712;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
11;1;1;1;1;1;1;1;1;1;1;1;1;2.64;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
12;1;1;1;1;1;1;1;1;1;1;1;1;4.48;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
13;1;1;1;1;1;1;1;1;1;1;1;1;10.916;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
14;1;1;1;1;1;1;1;1;1;1;1;1;12.608;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
15;1;1;1;1;1;1;1;1;1;1;1;1;15.281;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
16;1;1;1;1;1;1;1;1;1;1;1;1;15.688;1;1;1;1;1;1;1;1;1;1;1.24;1;1;1;1;1;1;1;1;1;1;1;1;1
17;1;1;1;1;1;1;1;1;1;1;1;1;32.327;1;1;1;1;1;1;1;1;1;1;2.636;1;1;1;1;1;1;1;1;1;1;1;1;1
18;1;1;1;1;1;1;1;1;1;1;1;1;121.103;1;1.014;1;1;1;1;1;1;1;1;3.237;1;1;1;1;1;1;1;1;1;1;1;1;1
19;1;1;1;1;1;1;1;1;1;1;1;1;647.445;1;1.266;1;1;1;1;1;1;1;1;4.597;1;1;1;1;1;1;1;1;1;1;1;1;1
20;1;1;1;1;1;1;1;1;1;1;1;1;;1;2.03;1;1;1;1;1;1;1;1;5.435;1;1;1;1;1;1;1;1;1;1;1;1;1
21;1;1;1.296;1;1;1;1;1;1;1;1;1;;1;3.615;1;1;1;1;1;1;1;1;10.734;1;1.011;1;1;1;1;1;1;1;1;1;1;1
22;1.163;1;1.856;1;1;1;1.007;1;1;1;1;1;;1;11.169;1;1;1;1;1;1;1;1;12.467;1;1.321;1;1;1;1;1;1;1;1;1;1;1
23;1.588;1;2.067;1;1.006;1;1.013;1;1;1;1;1;;1;11.721;1;1;1;1;1;1;1;1;14.371;1;1.825;1;1;1;1;1;1;1;1;1;1;1
24;1.847;1;2.148;1;1.346;1;2.026;1;1;1;1;1;;1;37.952;1;1;1;1;1.177;1;1;1;18.028;1;1.982;1;1;1.167;1;1;1;1;1;1;1;1
25;3.008;1;3.297;1;2.877;1;3.616;1;1;1;1;1;;1;145.598;1;1;1;1;1.52;1;1;1;31.118;1;3.575;1;1;1.601;1;1;1;1;1;1;1;1
26;3.135;1.098;3.98;1;4.953;1;8.039;1.02;1;1;1;1;;1;704.769;1;1;1;1;1.756;1;1;1;33.073;1;3.591;1;1;1.708;1;1;1;1;1;1;1;1
27;3.488;1.262;4.04;1.102;6.831;1;11.765;2.022;1;1;1;1;;1;;1;1;1;1;2.964;1;1;1;47.302;1;11.159;1;1;2.925;1;1;1;1;1;1;1;1
28;4.955;1.325;4.637;1.167;7.961;1;37.296;3.622;1;1;1;1;;1;;1;1;1;1;4.337;1;1;1;73.55;1;11.656;1;1;4.45;1;1;1;1;1;1;1;1
29;6.281;1.393;7.076;1.265;11.85;1;149.625;12.299;1;1;1;1;;1;;1;1;1;1;6.217;1;1;1;133.491;1;14.678;1;1;6.474;1;1;1;1;1;1;1;1
30;9.341;1.792;8.849;1.342;17.558;1;701.527;37.318;1;1;1;1;;1;;1.055;1;1.015;1;10.607;1;1;1;311.966;1;23.207;1;1;10.862;1;1;1;1;1;1;1;1
31;12.138;2.071;11.565;1.377;20.801;1.001;;150.484;1;1;1;1;;1;;1.306;1;1.793;1;12.179;1;1;1;658.649;1;37.452;1;1;12.145;1;1;1;1;1;1.172;1;1
32;14.217;2.827;14.498;1.557;33.361;1.072;;698.516;1;1;1;1;;1;;2.047;1.124;2.028;1;28.5;1;1;1;;1;116.519;1;1;28.552;1;1;1;1;1;1.756;1;1
33;20.974;2.831;16.766;1.603;79.161;1.304;;;1;1.009;1;1;;1.002;;3.599;1.251;3.632;1;46.296;1;1;1;;1;149.383;1.086;1;46.164;1;1;1;1;1;1.818;1;1
34;25.668;2.87;17.176;1.769;132.337;1.336;;;1.307;1.328;1;1;;1.196;;4.555;1.372;11.332;1;64.857;1.001;1;1.132;;1;704.659;1.291;1;69.056;1;1;1.005;1;1;2.506;1;1
35;34.471;3.281;17.338;1.938;663.444;2.898;;;1.354;1.33;1;1;;2.592;;11.274;2.836;15.058;1;68.2;1.444;1;1.293;;1;;1.33;1;69.087;1;1;1.462;1;1;3.115;1;1
36;43.87;4.353;17.575;1.944;;4.074;;;2.978;2.716;1;1;;3.042;;11.716;3.879;36.592;1;105.881;1.68;1;2.661;;1;;2.835;1;122.056;1;1;1.689;1;1;3.514;1;1
37;50.611;4.731;22.152;2.03;;4.503;;;3.6;2.936;1;1;;3.269;;37.103;4.31;143.121;1;289.605;2.019;1;3.038;;1;;3.643;1;310.43;1;1;2.029;1;1;3.966;1;1
38;118.557;4.844;22.981;2.905;;4.94;;;4.525;3.408;1;1;;4.055;;146.008;4.862;693.588;1;620.273;3.062;1;3.091;;1;;4.065;1;603.955;1;1;2.971;1;1;4.22;1;1
39;129.577;6.094;27.393;3.3;;5.241;;;4.59;4.034;1.009;1.024;;4.125;;664.521;5.039;;1;;3.6;1;3.785;;1.043;;4.221;1.008;;1;1;3.651;1;1;5.022;1;1
40;132.318;7.283;28.028;4.332;;9.696;;;4.921;4.378;1.438;1.512;;4.505;;;8.762;;1;;3.966;1;4.602;;1.221;;4.885;1.438;;1;1;3.888;1;1;7.325;1;1
41;133.325;10.815;28.723;4.877;;12.013;;;5.223;4.91;1.584;1.787;;4.554;;;11.014;;1;;6.297;1;4.685;;1.32;;5.054;1.811;;1;1;6.696;1;1;8.83;1;1
42;231.878;11.084;35.35;6.937;;17.862;;;5.398;5.182;1.772;1.996;;7.599;;;16.483;;1;;11.146;1;5.055;;1.694;;5.094;1.825;;1;1;11.254;1.007;1;9.713;1;1
43;332.632;14.61;41.712;8.181;;20.671;;;6.003;5.876;1.797;2.036;;11.112;;;19.48;;1;;12.906;1;5.481;;2.049;;5.783;2.027;;1;1;12.925;1.238;1;10.828;1;1
44;535.511;15.745;46.114;11.089;;33.358;;;9.012;7.725;1.843;2.452;;13.011;;;33.979;;1.762;;14.71;1;7.829;;2.989;;8.872;2.043;;1.652;1;14.671;1.685;1;12.215;1;1
45;551.804;17.951;58.643;13.104;;106.87;;;10.726;8.504;1.901;2.589;;15.566;;;105.76;;1.994;;24.289;1;10.799;;3.637;;9.84;2.116;;1.997;1;23.407;2.032;1;29.746;1.033;1
46;819.025;22.835;60.528;14.557;;133.419;;;11.574;11.94;1.912;2.711;;32.225;;;127.338;;2.471;;37.32;1.007;12.156;;3.79;;11.029;2.311;;2.336;1.009;37.549;3.311;2.026;41.906;1.198;1
47;862.19;26.17;84.111;16.049;;668.031;;;12.276;12.245;1.997;2.849;;40.765;;;671.501;;2.503;;117.737;1.105;14.751;;6.489;;11.867;2.359;;2.54;1.067;113.312;3.527;3.171;48.638;1.222;1.067
48;923.358;35.391;84.271;17.886;;;;;17.57;17.574;2.075;2.96;;118.353;;;;;2.96;;150.043;1.465;18.088;;11.395;;16.529;2.462;;2.953;1.416;143.749;3.789;3.39;73.645;1.718;1.266
49;;41.783;120.075;22.713;;;;;20.53;20.717;2.085;3.086;;272.109;;;;;4.363;;695.737;1.685;33.015;;11.7;;19.716;2.554;;4.419;1.682;702.164;3.972;4.543;77.846;2.17;1.652
50;;63.043;124.867;24.101;;;;;35.803;35.711;2.711;3.617;;400.068;;;;;6.833;;;2.024;47.029;;14.817;;35.087;3.611;;6.589;1.985;;7.614;6.529;119.284;3.027;1.68
51;;119.594;1001.425;26.155;;;;;47.187;46.98;3.605;3.85;;458.488;;;;;6.844;;;2.956;51.89;;25.541;;48.535;3.746;;7.228;2.957;;8.794;7.734;255.843;3.625;2.925
52;;157.338;1551.484;41.363;;;;;72.289;71.589;3.849;5.016;;481.636;;;;;10.952;;;3.6;72.838;;36.526;;73.483;5.003;;10.724;3.653;;11.115;10.552;269.747;3.855;2.956
53;;354.713;;62.339;;;;;122.616;89.837;4.967;5.417;;528.083;;;;;12.021;;;3.896;121.425;;112.099;;120.966;5.033;;11.496;3.809;;14.801;12.174;319.752;6.474;3.591
54;;1241.838;;114.637;;;;;153.703;129.677;10.232;10.655;;565.828;;;;;28.448;;;6.154;282.985;;139.818;;134.236;10.339;;27.719;6.173;;25.181;21.836;634.0;11.174;6.154
55;;;;158.734;;;;;308.951;306.399;11.892;11.985;;625.102;;;;;45.462;;;11.254;643.827;;680.5;;296.994;11.245;;43.646;11.056;;36.175;30.283;;14.888;10.552
56;;;;;;;;;671.524;676.913;14.504;14.532;;;;;;;64.613;;;13.22;;;;;665.475;14.681;;65.866;13.32;;98.471;47.917;;27.602;11.656
57;;;;;;;;;1222.265;1028.08;16.762;17.171;;;;;;;89.135;;;14.708;;;;;1239.623;16.031;;90.527;14.036;;112.573;69.212;;37.447;14.036
58;;;;;;;;;;1500.074;26.539;26.308;;;;;;;108.245;;;24.249;;;;;;22.418;;119.854;22.473;;147.487;138.399;;57.711;22.418
59;;;;;;;;;;1736.871;37.906;37.838;;;;;;;313.027;;;37.254;;;;;;37.193;;318.592;36.645;;494.445;283.8;;116.213;27.719
60;;;;;;;;;;;114.642;112.968;;;;;;;613.763;;;118.087;;;;;;117.241;;614.993;118.449;;684.527;716.949;;144.499;105.881
61;;;;;;;;;;;144.2;167.192;;;;;;;;;;142.978;;;;;;143.585;;;143.461;;;;;692.623;112.099
62;;;;;;;;;;;699.286;702.351;;;;;;;;;;703.724;;;;;;700.629;;;699.105;;;;;;603.955


==> evts_csv/mc-time-quantile.csv <==
n;storm.exact.elimination.ignoredshifted;storm.exact.topological-elimination.ignoredshifted;storm.exact.e-sparselu.ignoredshifted;storm.exact.topological-e-sparselu.ignoredshifted;storm.sound-abs.n-ii.0.001shifted;storm.sound-abs.n-ii.1e-06shifted;storm.sound-abs.topological-n-ii.0.001shifted;storm.sound-abs.topological-n-ii.1e-06shifted;storm.sound-rel.n-ii.1e-06shifted;storm.sound-rel.n-ii.0.001shifted;storm.sound-rel.topological-n-ii.0.001shifted;storm.sound-rel.topological-n-ii.1e-06shifted;storm.sparse-abs.n-power.0.001shifted;storm.sparse-abs.n-power.1e-06shifted;storm.sparse-abs.topological-n-power.0.001shifted;storm.sparse-abs.topological-n-power.1e-06shifted;storm.sparse-abs.n-ii.1e-06shifted;storm.sparse-abs.topological-n-ii.1e-06shifted;storm.sparse-abs.g-gmres.1e-06shifted;storm.sparse-abs.g-gmres.0.001shifted;storm.sparse-abs.topological-g-gmres.0.001shifted;storm.sparse-abs.topological-g-gmres.1e-06shifted;storm.sparse-rel.n-power.1e-06shifted;storm.sparse-rel.n-power.0.001shifted;storm.sparse-rel.topological-n-power.1e-06shifted;storm.sparse-rel.topological-n-power.0.001shifted;storm.sparse-rel.n-ii.1e-06shifted;storm.sparse-rel.topological-n-ii.1e-06shifted;storm.sparse-rel.g-gmres.0.001shifted;storm.sparse-rel.g-gmres.1e-06shifted;storm.sparse-rel.topological-g-gmres.1e-06shifted;storm.sparse-rel.topological-g-gmres.0.001shifted;storm.sparse.topological-elimination.ignoredshifted;storm.sparse.e-sparselu.ignoredshifted;storm.sparse.elimination.ignoredshifted;storm.sparse.topological-e-sparselu.ignoredshifted;storm.bestshifted
1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
2;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
3;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
4;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
5;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
6;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
7;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
8;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
9;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
10;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
11;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
12;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
13;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
14;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
15;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
16;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
17;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
18;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
19;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
20;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
21;1;1;1.296;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
22;1.163;1;1.856;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
23;1.588;1;2.067;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
24;1.847;1;2.148;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
25;3.008;1;3.297;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
26;3.135;1.098;3.98;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
27;3.488;1.262;4.04;1.102;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
28;4.955;1.325;4.637;1.167;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
29;6.281;1.393;7.076;1.265;1;1;1.007;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
30;9.341;1.792;8.849;1.342;1;1;1.013;1.02;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
31;12.138;2.071;11.565;1.377;1;1;2.026;2.022;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1.172;1;1
32;14.217;2.827;14.498;1.557;1;1.001;2.594;2.589;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1.756;1;1
33;20.974;2.831;16.766;1.603;1.006;1.072;3.616;3.622;1;1.009;1;1;1;1;1;1;1.124;1;1;1;1;1;1;1;1;1;1.086;1;1;1;1;1;1;1;1.818;1;1
34;25.668;2.87;17.176;1.769;1.318;1.304;6.989;7.189;1.307;1.328;1;1;1;1.002;1;1;1.251;1;1;1;1;1;1;1;1;1;1.291;1;1;1;1;1;1;1;2.506;1;1
35;34.471;3.281;17.338;1.938;1.346;1.336;8.039;8.438;1.354;1.33;1;1;1.174;1.196;1;1;1.372;1;1;1;1;1;1.132;1;1;1;1.33;1;1;1;1;1;1;1;3.115;1;1
36;43.87;4.353;17.575;1.944;2.877;2.898;8.477;12.299;2.978;2.716;1;1;1.712;2.592;1;1;2.836;1;1;1;1;1;1.293;1;1;1;2.835;1;1;1;1;1;1;1;3.514;1;1
37;50.611;4.731;22.152;2.03;3.16;3.436;11.765;15.501;3.6;2.936;1;1;2.359;2.894;1;1;3.343;1;1;1;1;1;2.661;1;1;1;3.643;1;1;1;1;1;1;1;3.966;1;1
38;118.557;4.844;22.981;2.905;3.554;4.074;14.895;32.709;4.525;3.408;1;1;2.389;3.042;1;1;3.879;1;1;1;1;1;3.038;1;1;1;4.065;1;1;1;1;1;1;1;4.22;1;1
39;129.577;6.094;27.393;3.3;4.546;4.503;33.564;37.318;4.59;4.034;1.009;1.024;2.64;3.269;1;1;4.31;1.015;1;1;1;1;3.091;1;1;1;4.221;1.008;1;1;1;1;1;1;5.022;1;1
40;132.318;7.283;28.028;4.332;4.638;4.711;37.296;37.553;4.921;4.378;1.438;1.512;2.906;4.055;1;1.055;4.683;1.339;1;1;1;1;3.785;1;1;1;4.885;1.438;1;1;1;1;1;1;7.325;1;1
41;133.325;10.815;28.723;4.877;4.953;4.94;37.67;150.484;5.223;4.91;1.584;1.787;3.264;4.125;1;1.093;4.862;1.685;1;1;1;1;4.602;1.131;1;1;5.054;1.811;1;1;1;1;1;1;8.83;1;1
42;231.878;11.084;35.35;6.937;5.199;5.241;149.625;166.025;5.398;5.182;1.772;1.996;3.977;4.505;1;1.136;5.039;1.793;1;1;1;1;4.685;1.24;1;1;5.094;1.825;1;1;1;1;1.007;1;9.713;1;1
43;332.632;14.61;41.712;8.181;6.831;8.631;165.928;698.516;6.003;5.876;1.797;2.036;4.382;4.51;1;1.196;8.155;2.028;1;1;1;1;5.055;2.636;1;1;5.783;2.027;1;1;1;1;1.238;1;10.828;1;1
44;535.511;15.745;46.114;11.089;7.961;9.696;701.527;;9.012;7.725;1.843;2.452;4.48;4.554;1;1.269;8.762;2.546;1;1;1;1;5.481;2.642;1;1;8.872;2.043;1;1;1;1;1.685;1;12.215;1;1
45;551.804;17.951;58.643;13.104;8.12;12.013;;;10.726;8.504;1.901;2.589;7.302;7.599;1.014;1.306;11.014;2.856;1.762;1.177;1;1;7.829;2.927;1;1;9.84;2.116;1.167;1.652;1;1;2.032;1;29.746;1.033;1
46;819.025;22.835;60.528;14.557;11.85;12.209;;;11.574;11.94;1.912;2.711;10.916;11.112;1.103;1.345;11.927;2.955;1.994;1.52;1.001;1.007;10.799;3.237;1.043;1.011;11.029;2.311;1.601;1.997;1.009;1.005;3.311;2.026;41.906;1.198;1
47;862.19;26.17;84.111;16.049;12.193;17.862;;;12.276;12.245;1.997;2.849;12.357;12.152;1.266;1.411;16.483;3.107;2.471;1.756;1.133;1.105;12.156;3.561;1.221;1.197;11.867;2.359;1.708;2.336;1.067;1.103;3.527;3.171;48.638;1.222;1.067
48;923.358;35.391;84.271;17.886;17.558;20.671;;;17.57;17.574;2.075;2.96;12.608;13.011;1.69;1.673;19.48;3.242;2.503;2.499;1.444;1.465;14.751;4.532;1.32;1.321;16.529;2.462;2.389;2.54;1.416;1.462;3.789;3.39;73.645;1.718;1.266
49;;41.783;120.075;22.713;20.801;33.358;;;20.53;20.717;2.085;3.086;15.281;15.566;2.03;2.047;33.979;3.424;2.758;2.779;1.68;1.685;18.088;4.597;1.694;1.825;19.716;2.554;2.71;2.694;1.682;1.689;3.972;4.543;77.846;2.17;1.652
50;;63.043;124.867;24.101;33.361;49.422;;;35.803;35.711;2.711;3.617;15.688;32.225;2.414;2.923;45.887;3.632;2.96;2.964;2.019;2.024;29.773;5.435;2.049;1.982;35.087;3.611;2.925;2.953;1.985;2.029;7.614;6.529;119.284;3.027;1.673
51;;119.594;1001.425;26.155;48.908;70.842;;;47.187;46.98;3.605;3.85;32.327;40.765;2.983;3.599;68.21;3.738;4.363;4.337;3.062;2.956;33.015;7.626;2.989;3.029;48.535;3.746;4.45;4.419;2.957;2.971;8.794;7.734;255.843;3.625;2.694
52;;157.338;1551.484;41.363;70.527;106.87;;;72.289;71.589;3.849;5.016;47.484;48.618;3.615;3.749;105.76;4.757;6.833;6.217;3.6;3.6;42.407;10.734;3.637;3.575;73.483;5.003;6.474;6.589;3.653;3.651;11.115;10.552;269.747;3.855;2.925
53;;354.713;;62.339;79.161;133.419;;;122.616;89.837;4.967;5.417;65.626;65.131;3.799;4.555;127.338;9.814;6.844;7.049;3.966;3.896;47.029;12.467;3.79;3.591;120.966;5.033;7.264;7.228;3.809;3.888;14.801;12.174;319.752;6.474;3.591
54;;1241.838;;114.637;132.337;290.125;;;153.703;129.677;10.232;10.655;121.103;118.353;7.182;6.205;319.726;11.332;10.952;10.607;6.297;6.154;48.307;14.371;6.489;6.297;134.236;10.339;10.862;10.724;6.173;6.696;25.181;21.836;634.0;11.174;6.154
55;;;;158.734;302.901;668.031;;;308.951;306.399;11.892;11.985;139.15;272.109;11.169;11.274;671.501;14.662;12.021;12.179;11.146;11.254;51.89;18.028;11.395;11.159;296.994;11.245;12.145;11.496;11.056;11.254;36.175;30.283;;14.888;10.552
56;;;;;663.444;;;;671.524;676.913;14.504;14.532;199.662;281.41;11.721;11.716;;15.058;28.448;28.5;12.906;13.22;52.391;31.118;11.7;11.656;665.475;14.681;28.552;27.719;13.32;12.925;98.471;47.917;;27.602;11.656
57;;;;;;;;;1222.265;1028.08;16.762;17.171;234.48;400.068;14.664;14.749;;24.822;45.462;46.296;14.71;14.708;57.667;33.073;14.817;14.678;1239.623;16.031;46.164;43.646;14.036;14.671;112.573;69.212;;37.447;14.036
58;;;;;;;;;;1500.074;26.539;26.308;252.721;458.488;24.837;24.933;;36.592;64.613;64.857;24.289;24.249;59.643;47.302;25.541;23.207;;22.418;69.056;65.866;22.473;23.407;147.487;138.399;;57.711;22.418
59;;;;;;;;;;1736.871;37.906;37.838;278.253;481.636;37.952;37.103;;115.769;89.135;68.2;37.32;37.254;72.838;73.55;36.526;37.452;;37.193;69.087;90.527;36.645;37.549;494.445;283.8;;116.213;27.719
60;;;;;;;;;;;114.642;112.968;301.188;528.083;112.135;111.073;;143.121;108.245;105.881;117.737;118.087;121.425;133.491;112.099;116.519;;117.241;122.056;119.854;118.449;113.312;684.527;716.949;;144.499;105.881
61;;;;;;;;;;;144.2;167.192;305.098;565.828;145.598;146.008;;693.588;313.027;289.605;150.043;142.978;282.985;311.966;139.818;149.383;;143.585;310.43;318.592;143.461;143.749;;;;692.623;111.073
62;;;;;;;;;;;699.286;702.351;647.445;625.102;704.769;664.521;;;613.763;620.273;695.737;703.724;643.827;658.649;680.5;704.659;;700.629;603.955;614.993;699.105;702.164;;;;;603.955


==> evts_csv/relative-error-max-norm-value-1-texpgf-scatter.csv <==
Benchmark-id;Name;Parameters;Type;Orig;states;transient-states;max-SCC-chain-length;non-bottom-SCCs;max-non-bottom-SCC-size;bottom-SCCs;max-bottom-SCC-size;topology;storm.exact.elimination.ignored;storm.exact.topological-elimination.ignored;storm.exact.e-sparselu.ignored;storm.exact.topological-e-sparselu.ignored;storm.sound-abs.n-ii.0.001;storm.sound-abs.n-ii.1e-06;storm.sound-abs.topological-n-ii.0.001;storm.sound-abs.topological-n-ii.1e-06;storm.sound-rel.n-ii.1e-06;storm.sound-rel.n-ii.0.001;storm.sound-rel.topological-n-ii.0.001;storm.sound-rel.topological-n-ii.1e-06;storm.sparse-abs.n-power.0.001;storm.sparse-abs.n-power.1e-06;storm.sparse-abs.topological-n-power.0.001;storm.sparse-abs.topological-n-power.1e-06;storm.sparse-abs.n-ii.1e-06;storm.sparse-abs.topological-n-ii.1e-06;storm.sparse-abs.g-gmres.1e-06;storm.sparse-abs.g-gmres.0.001;storm.sparse-abs.topological-g-gmres.0.001;storm.sparse-abs.topological-g-gmres.1e-06;storm.sparse-rel.n-power.1e-06;storm.sparse-rel.n-power.0.001;storm.sparse-rel.topological-n-power.1e-06;storm.sparse-rel.topological-n-power.0.001;storm.sparse-rel.n-ii.1e-06;storm.sparse-rel.topological-n-ii.1e-06;storm.sparse-rel.g-gmres.0.001;storm.sparse-rel.g-gmres.1e-06;storm.sparse-rel.topological-g-gmres.1e-06;storm.sparse-rel.topological-g-gmres.0.001;storm.sparse.topological-elimination.ignored;storm.sparse.e-sparselu.ignored;storm.sparse.elimination.ignored;storm.sparse.topological-e-sparselu.ignored;Best
brp.1024-4;brp;1024-4;dtmc;prism;69639;67586;22532;67586;1;2053;1;acyclic;5;1e-07;1e-07;1e-07;0.010758158234042732;2.902287773117761e-05;1e-07;1e-07;3.4532078465773094e-07;0.0003388643122065614;1e-07;1e-07;0.044768262537387776;0.0001264214473450803;1e-07;1e-07;2.902287773117761e-05;1e-07;7.354200752550589e-05;0.2587122913694517;1e-07;1e-07;1.7102175168420545e-06;0.0024966536276176056;1e-07;1e-07;3.4532078465773094e-07;1e-07;0.2587122913694517;7.354200752550589e-05;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07
brp.1024-5;brp;1024-5;dtmc;prism;82952;80898;26628;80898;1;2054;1;acyclic;5;1e-07;1e-07;1e-07;0.0184649604396377;6.746082429796794e-05;1e-07;1e-07;3.9625071211761614e-07;0.0003743796720859341;1e-07;1e-07;0.07269522748477326;0.00028571094494287964;1e-07;1e-07;6.746082429796794e-05;1e-07;7.354227664994001e-05;0.25871748357745183;1e-07;1e-07;1.2858440140716268e-06;0.0027361678036208733;1e-07;1e-07;3.9625071211761614e-07;1e-07;0.25871748357745183;7.354227664994001e-05;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07
brp.2048-4;brp;2048-4;dtmc;prism;139271;135170;45060;135170;1;4101;1;acyclic;-10000;-15;-15;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
brp.2048-5;brp;2048-5;dtmc;prism;165896;161794;53252;161794;1;4102;1;acyclic;-10000;-15;-15;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
brp.512-5;brp;512-5;dtmc;prism;41480;40450;13316;40450;1;1030;1;acyclic;5;1e-07;1e-07;1e-07;0.046724010479823455;0.00022962538690058732;1e-07;1e-07;3.680970719638349e-07;0.00035400921911070475;1e-07;1e-07;0.1245998489157921;0.0007486509104373492;1e-07;1e-07;0.00022962538690058732;1e-07;0.00011056760094247704;0.20463490562577674;1e-07;1e-07;1.3668132558297324e-06;0.0017212273983550283;1e-07;1e-07;3.680970719638349e-07;1e-07;0.20463490562577674;0.00011056760094247704;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07
coupon.5-2-5;coupon;5-2-5;dtmc;pgcl;5397;5372;45;3112;172;25;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.011359123388353664;1.117258337054841e-05;5;5;4.7683001194163345e-07;0.0004668120686842077;1.598495053031123e-05;1e-07;0.35201099388976376;0.0004635436726607952;0.7084206684285782;0.0011490716205615967;1.117258337054841e-05;0.00012066549441858145;1e-07;0.012993441247165997;0.004174738254343828;1e-07;2.0767667375955737e-05;0.012254864318647045;2.3952246240519867e-05;0.020965356321118588;4.7683001194163345e-07;7.319616329141429e-07;0.012993441247165997;1e-07;1e-07;0.004174738254343828;1e-07;1e-07;1e-07;1e-07;1e-07
coupon.7-3-5;coupon;7-3-5;dtmc;pgcl;337710;337367;82;229826;3138;343;1;cyclic;5;5;1e-07;1e-07;0.15767905548809374;0.00015836444367567728;5;5;4.819438690443175e-07;0.0004953796768436084;1.0048866498779186e-05;1e-07;5;0.007872087729719071;5;0.05372401778137959;0.00015836444367567728;0.005421797363383813;3.5956679106528105e-05;0.051329639862834904;0.018964862872996868;1e-07;2.31310408695715e-05;0.020036434366893226;2.9829402937435132e-05;0.022212424877647397;4.819438690443175e-07;7.893941659644853e-07;0.051329639862834904;3.5956679106528105e-05;1e-07;0.018964862872996868;1e-07;1e-07;1e-07;1e-07;1e-07
crafted-branch.0.001-20-1000-100;crafted-branch;0.001-20-1000-100;dtmc;prism;107079;7079;19;7079;1;1000;100;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crafted-branch.0.001-20-1000-1000;crafted-branch;0.001-20-1000-1000;dtmc;prism;1007079;7079;19;7079;1;1000;1000;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crafted-branch.0.001-20-1000-10000;crafted-branch;0.001-20-1000-10000;dtmc;prism;10007079;7079;19;7079;1;1000;10000;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crafted-loop.1000;crafted-loop;1000;dtmc;prism;1000;0;0;0;0;1;1000;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crafted-loop.10000;crafted-loop;10000;dtmc;prism;10000;0;0;0;0;1;10000;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crafted-loop.100000;crafted-loop;100000;dtmc;prism;100000;0;0;0;0;1;100000;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crafted-loop.1000000;crafted-loop;1000000;dtmc;prism;1000000;0;0;0;0;1;1000000;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crowds.3-5;crowds;3-5;dtmc;prism;1198;1142;19;750;15;56;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.010720922810532678;6.36899271229735e-06;0.0019116922742458103;1.728770118138725e-06;3.149295077016245e-07;0.00035167621815257477;5.723859894204829e-05;1e-07;0.02975010553240625;3.0755655419173734e-05;5;0.0024529755505039896;6.36899271229735e-06;0.00038876518572571054;1e-07;0.0023115721087587707;1e-07;1e-07;3.2132249624235636e-06;0.004015523958372692;7.1795814095487796e-06;0.0079173445409397;3.149295077016245e-07;1.1071890912088513e-06;0.0023115721087587707;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crowds.4-10;crowds;4-10;dtmc;prism;30070;29069;25;18513;30;1001;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.2387728048865966;0.00010581768635719453;0.4454071365386636;0.0005503077043757993;4.138097807085629e-07;0.0004696975087959122;6.920538722895838e-05;1e-07;0.07446816340212467;8.788862050337821e-05;5;0.7316347324828146;0.00010581768635719453;0.12455829719699166;0.00015299842043229548;0.00833337735757886;1e-07;1e-07;3.5092975955408016e-06;0.003946343573443217;9.306767873237956e-06;0.010250648892595755;4.138097807085629e-07;1.6960452620892237e-06;0.00833337735757886;0.00015299842043229548;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crowds.4-15;crowds;4-15;dtmc;prism;119800;115924;25;73288;45;3876;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.8267459257227262;0.0003193632639447301;5;0.002765351212568163;4.684879807987231e-07;0.0004323416988391459;6.850835824027618e-05;1e-07;0.07446816340212535;0.00011427308258192065;5;5;0.0003193632639447301;0.6245772727906364;6.0770302467078946e-05;0.005120813098664403;1e-07;1e-07;3.5092975949786152e-06;0.003946343573444072;9.306767873112377e-06;0.010250648892594914;4.684879807987231e-07;1.5995888503239928e-06;0.005120813098664403;6.0770302467078946e-05;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crowds.4-5;crowds;4-5;dtmc;prism;3515;3389;25;2213;15;126;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.03640598485714107;1.997016059907211e-05;0.028735233036114107;3.526704620576454e-05;3.7214381172843907e-07;0.0003664105778546379;5.990417644464603e-05;1e-07;0.04900534350664587;5.1831857160449206e-05;5;0.058578628593062815;1.997016059907211e-05;0.008035820470683845;0.0002943031891134977;0.007083173064662401;1e-07;1e-07;3.5092975938080572e-06;0.003946343573442146;9.306767874592511e-06;0.010250648892593663;3.7214381172843907e-07;1.5589446872339152e-06;0.007083173064662401;0.0002943031891134977;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crowds.5-10;crowds;5-10;dtmc;prism;111294;108291;31;68706;30;3003;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;0.0004501292144415468;5;0.016607209659377044;4.237133206803418e-07;0.0004501292144415468;6.886656592016858e-05;1e-07;0.10346283991655103;0.0001605847503191494;5;5;0.0004501292144415468;5;0.0011528273012865336;0.028070388026267767;1e-07;1e-07;3.4060457632399303e-06;0.004579890870473532;1.1433949812299314e-05;0.01257846548658489;4.237133206803418e-07;2.1368128143014765e-06;0.028070388026267767;0.0011528273012865336;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crowds.5-15;crowds;5-15;dtmc;prism;592060;576556;31;363376;45;15504;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;0.0015812882060886858;5;0.12491001316764923;4.507263789863301e-07;0.0004723498822835847;6.623318141484674e-05;1e-07;0.12389188972488943;0.00020591557621659897;5;5;0.0015812882060886858;5;0.0005637482437017561;0.02191217838696204;1e-07;1e-07;3.4060457634045753e-06;0.004579890870469938;1.1433949814374489e-05;0.012578465486585073;4.507263789863301e-07;2.0976026970817594e-06;0.02191217838696204;0.0005637482437017561;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crowds.6-10;crowds;6-10;dtmc;prism;352535;344527;37;217855;30;8008;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;0.002125624456476632;5;0.4978514770735467;4.7337984652446236e-07;0.00048724053200518335;6.920297618585069e-05;1e-07;0.18368526702791205;0.0003315256431484309;5;5;0.002125624456476632;5;0.004766560637192506;0.067182211161603;1e-07;1e-07;3.9582725998656025e-06;0.005019263601543371;1.3561127227808126e-05;0.014900807229705056;4.7337984652446236e-07;2.5352841753262466e-06;0.067182211161603;0.004766560637192506;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
crowds.6-5;crowds;6-5;dtmc;prism;18817;18355;37;11887;15;462;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.535012300749577;0.00019102038249661134;5;0.008031103337533312;3.7219979385249366e-07;0.00044398622842378726;6.756654064884711e-05;1e-07;0.1336325342565336;0.00020633995849970587;5;5;0.00019102038249661134;5;0.0001778890348329349;0.01843134168237767;1e-07;1e-07;3.958272602402921e-06;0.005019263601541848;1.356112722707291e-05;0.014900807229705043;3.7219979385249366e-07;2.4777365106431522e-06;0.01843134168237767;0.0001778890348329349;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
egl.5-2;egl;5-2;dtmc;prism;33790;33789;50;33789;1;1;1;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
egl.5-4;egl;5-4;dtmc;prism;74750;74749;90;74749;1;1;1;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
egl.5-6;egl;5-6;dtmc;prism;115710;115709;130;115709;1;1;1;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
egl.5-8;egl;5-8;dtmc;prism;156670;156669;170;156669;1;1;1;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
embedded.2;embedded;2;ctmc;prism;3478;3442;16;2594;53;36;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;4.999818618299404e-07;0.0004999992052301242;0.00010012899396634741;1.0007841186666577e-07;0.0022929370579147443;2.292920006475735e-06;1.0;1.0;5;5;4.0641026894819803e-07;0.0026716926929284393;0.993638603752745;0.0006801609320907694;0.34482046822608303;0.9999999972893666;0.166094320090927;0.9999999920145486;4.999818618299404e-07;1.6012008554835654e-06;0.0026716926929284393;4.0641026894819803e-07;0.0006801609320907694;0.993638603752745;1e-07;1e-07;1e-07;1e-07;1e-07
embedded.4;embedded;4;ctmc;prism;5168;5132;20;3860;79;36;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;5;0.0004999991974034649;8.010349231826609e-05;1e-07;0.002292937053395307;2.292915410474519e-06;1.0;1.0;5;5;4.061689987633022e-07;0.0026721317161338925;0.9936371727713413;0.000692212464116208;0.3448204682252736;0.9999999972893666;0.16609020283368872;0.9999999919730623;5;1.6012182055306122e-06;0.0026721317161338925;4.061689987633022e-07;0.000692212464116208;0.9936371727713413;1e-07;1e-07;1e-07;1e-07;1e-07
embedded.5;embedded;5;ctmc;prism;6013;5977;22;4493;92;36;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;5;0.0004999991894238524;7.282155896159855e-05;1e-07;0.002292937055314357;2.292923821836903e-06;1.0;1.0;5;5;4.010288887071483e-07;0.002672683910533401;0.9936364605642211;0.0006937242104864078;0.34482046822375245;0.9999999972893666;0.16608800677521043;0.999999991953188;5;1.6012195629495767e-06;0.002672683910533401;4.010288887071483e-07;0.0006937242104864078;0.9936364605642211;1e-07;1e-07;1e-07;1e-07;1e-07
embedded.6;embedded;6;ctmc;prism;6858;6822;24;5126;105;36;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;5;5;6.675144515225024e-05;1e-07;0.0022929370540088366;2.2929203633263753e-06;1.0;1.0;5;5;4.022006405719101e-07;0.002673437496330712;0.9936357487617077;0.0006944876655326982;0.3448204682270521;0.9999999972893666;0.16608568397897214;0.999999991935625;5;1.6012419205263999e-06;0.002673437496330712;4.022006405719101e-07;0.0006944876655326982;0.9936357487617077;1e-07;1e-07;1e-07;1e-07;1e-07
embedded.7;embedded;7;ctmc;prism;7703;7667;26;5759;118;36;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;5;5;6.161669680690478e-05;1e-07;0.002292937057369783;2.2929194327639893e-06;1.0;1.0;5;5;3.954536317624426e-07;0.002674370084795873;0.9936350370665891;0.0006949707189753357;0.34482046822631934;0.9999999972893666;0.1660838901008614;0.9999999919140808;5;1.601246562730721e-06;0.002674370084795873;3.954536317624426e-07;0.0006949707189753357;0.9936350370665891;1e-07;1e-07;1e-07;1e-07;1e-07
embedded.8;embedded;8;ctmc;prism;8548;8512;28;6392;131;36;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;5;5;5.721560420392714e-05;1e-07;0.002292937056568821;2.2929265210000437e-06;1.0;1.0;5;5;3.95825706339865e-07;0.002675453961908149;0.9936343253798368;0.0006953499465557494;0.3448204682245013;0.9999999972893666;0.1660816943496924;0.9999999918940885;5;1.6012568018507126e-06;0.002675453961908149;3.95825706339865e-07;0.0006953499465557494;0.9936343253798368;1e-07;1e-07;1e-07;1e-07;1e-07
haddad-monmege.20-0.7;haddad-monmege;20-0.7;dtmc;prism;41;39;1;1;39;2;1;cyclic;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;5;4.999994583180605e-07;0.0004995003686382912;0.0004995003686382912;4.999994583180605e-07;0.0019999975459883412;2.0005344284320818e-06;0.0019999975459883412;2.0005344284320818e-06;5;5;1e-07;1e-07;1e-07;1e-07;0.5118505383507185;0.9990458099569198;0.5118505383507185;0.9990458099569198;4.999994583180605e-07;4.999994583180605e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
herman.11;herman;11;dtmc;prism;2048;2026;5;5;924;1;22;cyclic;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
herman.13;herman;13;dtmc;prism;8192;8166;6;6;3432;1;26;cyclic;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
herman.15;herman;15;dtmc;prism;32768;32738;7;7;12870;1;30;cyclic;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
herman.17;herman;17;dtmc;prism;131072;131038;8;8;48620;1;34;cyclic;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
herman.9;herman;9;dtmc;prism;512;494;4;4;252;1;18;cyclic;1e-07;1e-07;1e-07;1e-07;0.006571753433478745;6.649055700591329e-06;5;5;4.427756737766563e-07;0.00043762793832556607;0.0001236860693612804;1.32986230045418e-07;0.048550665584516775;4.912213778369133e-05;0.06677929377315837;6.340975389321199e-05;6.649055700591329e-06;0.0001087924546261927;1.3020325628694035e-06;0.0005953543705022018;0.0006284374520200368;7.619966393053839e-07;3.2711543543873684e-06;0.003233123774219811;3.5795002744190472e-06;0.0034945888784057204;4.427756737766563e-07;5.652889677655139e-07;0.0005953543705022018;1.3020325628694035e-06;7.619966393053839e-07;0.0006284374520200368;1e-07;1e-07;1e-07;1e-07;1e-07
leader_sync.4-2;leader_sync;4-2;dtmc;prism;61;60;5;33;28;1;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.00048828125;4.768371599794818e-07;3.05175781279976e-05;1e-07;4.768371599794818e-07;0.00048828125;6.103515625074014e-05;1e-07;0.015625;1.5258789064054312e-05;0.015625;1.5258789064054312e-05;4.768371599794818e-07;4.768371599794818e-07;1e-07;1e-07;1e-07;1e-07;1.907348633404619e-06;0.001953125;1.907348633404619e-06;0.001953125;4.768371599794818e-07;4.768371599794818e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
leader_sync.4-3;leader_sync;4-3;dtmc;prism;274;273;5;203;71;1;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.0005856543637799971;6.859820680937823e-07;1.7784720404701027e-07;1e-07;1.7784720404701027e-07;0.00015183631653689633;3.936497095603786e-05;1e-07;0.06721536351166003;7.872994190805116e-05;0.06721536351166003;7.872994190805116e-05;6.859820680937823e-07;6.859820680382711e-07;1e-07;1e-07;1e-07;1e-07;3.556944050409072e-07;0.0011713087275579126;3.556944040417065e-07;0.0011713087275579126;1.7784720404701027e-07;1.7784720404701027e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
leader_sync.4-4;leader_sync;4-4;dtmc;prism;812;811;5;678;134;1;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.0019073486328168617;1.1368683819346082e-06;1e-07;1e-07;1.776356847865701e-07;0.00029802322388079727;4.656612873074617e-05;1e-07;0.15624999999999994;9.313225746399034e-05;0.15624999999999994;9.313225746384761e-05;1.1368683819346082e-06;1.1368683783125055e-06;1e-07;1e-07;1e-07;1e-07;3.5527137032254075e-07;0.0005960464477569732;3.5527136744983867e-07;0.0005960464477555637;1.776356847865701e-07;1.7763568466167e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
leader_sync.5-2;leader_sync;5-2;dtmc;prism;141;140;6;46;95;1;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.00019129197756109773;2.2521919509910227e-07;1.0081254832779627e-06;1e-07;4.764968100645639e-07;0.0004047169112020299;6.216055228006057e-05;1e-07;0.023589950252245057;2.7773823425003563e-05;0.023589950252245057;2.7773823425003563e-05;2.2521919509910227e-07;2.2521919509910227e-07;1e-07;1e-07;1e-07;1e-07;2.932728674909235e-06;0.002490939847161061;2.932728674909235e-06;0.002490939847161061;4.764968100645639e-07;4.764968100645639e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
leader_sync.5-3;leader_sync;5-3;dtmc;prism;1050;1049;6;786;264;1;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.000585654363780866;6.859820708346455e-07;1e-07;1e-07;1.7784720609247553e-07;0.00015183631653575144;3.936497095432049e-05;1e-07;0.06721536351166285;7.872994190952341e-05;0.06721536351166249;7.872994190952341e-05;6.859820708346455e-07;6.859820672437679e-07;1e-07;1e-07;1e-07;1e-07;3.5569440986343853e-07;0.0011713087275578087;3.5569440627256093e-07;0.0011713087275578087;1.7784720609247553e-07;1.7784720609247553e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
leader_sync.5-4;leader_sync;5-4;dtmc;prism;4244;4243;6;3731;513;1;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.0008878409862534895;1.576523234484914e-06;1e-07;1e-07;1.909071114733485e-07;0.00010751199443195716;1.3019030578012743e-05;1e-07;5;0.00021502398885844996;1.0;0.00021502398885844996;1.576523234484914e-06;1.576523234484914e-06;1e-07;1e-07;1e-07;1e-07;3.8181422112523733e-07;0.00021502398885844996;3.8181422049767565e-07;0.00021502398885844996;1.909071114733485e-07;1.909071114733485e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
lumbroso-reduced.1000;lumbroso-reduced;1000;dtmc;jani;150007;100007;15;99908;100;50000;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;4.768372148244993e-07;0.0004883408619220653;3.051781095608774e-05;1e-07;5;5;5;5;5;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;4.768372148244993e-07;4.768372139363208e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
lumbroso-reduced.4000;lumbroso-reduced;4000;dtmc;jani;600031;400031;19;399932;100;200000;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;4.768371733021581e-07;0.0004882961516146089;1.5258803613749095e-05;1e-07;5;5;5;5;5;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;4.768371733021581e-07;4.768371733021581e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
lumbroso-reduced.8000;lumbroso-reduced;8000;dtmc;jani;1200063;800063;21;799964;100;400000;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;4.768371693053552e-07;0.0004882887006929515;1.5258796336459213e-05;1e-07;5;5;5;5;5;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;4.768371693053552e-07;4.768371653085524e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
lumbroso.1000;lumbroso;1000;dtmc;prism;375004;325004;69;324555;450;50000;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;4.768372148244993e-07;0.0004883408619220653;3.814700903825852e-06;1e-07;5;5;5;5;5;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;4.768372148244993e-07;4.768372148244993e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
lumbroso.4000;lumbroso;4000;dtmc;prism;1500028;1300028;84;1299579;450;200000;1;cyclic;1e-07;1e-07;1e-07;1e-07;5;5;5;5;4.768371733021581e-07;0.0004882961516166073;3.814698174897657e-06;1e-07;5;5;5;5;5;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;4.768371733021581e-07;4.768371733021581e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
lumbroso.8000;lumbroso;8000;dtmc;prism;3000060;2600060;90;2599611;450;400000;1;cyclic;5;1e-07;5;1e-07;5;5;5;5;4.768371693053552e-07;0.0004882887006929515;3.814697716597593e-06;1e-07;5;5;5;5;5;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;4.768371693053552e-07;4.768371693053552e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
nand.20-2;nand;20-2;dtmc;prism;154942;154921;401;154921;1;21;1;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
nand.20-3;nand;20-3;dtmc;prism;231552;231531;561;231531;1;21;1;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
nand.20-4;nand;20-4;dtmc;prism;308162;308141;721;308141;1;21;1;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
nand.40-1;nand;40-1;dtmc;prism;1004862;1004821;481;1004821;1;41;1;acyclic;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
nand.40-2;nand;40-2;dtmc;prism;2003082;2003041;801;2003041;1;41;1;acyclic;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07
nand.40-4;nand;40-4;dtmc;prism;3999522;3999481;1441;3999481;1;41;1;acyclic;-15;-15;-10000;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
oscillators.6-10-0.1-1-0.1-1.0;oscillators;6-10-0.1-1-0.1-1.0;dtmc;prism;5006;5004;17;1797;956;1;2;cyclic;1e-07;1e-07;1e-07;1e-07;6.67950091768078e-05;1e-07;5;5;4.896618308694392e-07;0.0004896876604313443;4.1992760741934434e-05;1e-07;0.020247993459795756;2.0246925435556928e-05;0.5815246154565221;0.0005555772517945358;1e-07;0.0007425971417164267;6.276348338948174e-05;0.12240757329898272;0.1507019996394231;1.0631808110903532e-05;0.00014751556534034656;0.12875234302025346;8.99934263878787e-05;0.08300478343224368;4.896618308694392e-07;6.452710650751055e-07;0.12240757329898272;6.276348338948174e-05;1.0631808110903532e-05;0.1507019996394231;1e-07;1e-07;1e-07;1e-07;1e-07
oscillators.6-8-0.1-1-0.1-1.0;oscillators;6-8-0.1-1-0.1-1.0;dtmc;prism;1717;1715;18;540;226;1;2;cyclic;1e-07;1e-07;1e-07;1e-07;0.00010649865440906872;1.0673156635903402e-07;5;5;4.259094821852434e-07;0.0004249800703451406;4.798973327977753e-05;1e-07;0.017646907380852006;1.7685508950237333e-05;0.11343321335560748;5.994382053027818e-05;1.0673156635903402e-07;0.00043023154260242794;3.731009432840706e-05;0.04060742068280789;0.005901756042864614;1.287373354047218e-05;7.057355684308029e-05;0.06566491654136569;7.106454085927417e-05;0.06615676934472536;4.259094821852434e-07;6.302833524194274e-07;0.04060742068280789;3.731009432840706e-05;1.287373354047218e-05;0.005901756042864614;1e-07;1e-07;1e-07;1e-07;1e-07
oscillators.7-10-0.1-1-0.1-1.0;oscillators;7-10-0.1-1-0.1-1.0;dtmc;prism;11441;11439;17;3550;1046;1;2;cyclic;5;1e-07;1e-07;1e-07;0.0001811301654301163;1.8229551433926459e-07;5;5;4.783452519070494e-07;0.00047896225810283515;3.2893806820687766e-05;1e-07;0.03772887407747973;3.76486210032879e-05;0.9844914032763954;0.0005197362580721534;1.8229551433926459e-07;0.005812235455839429;8.33863982808459e-05;0.09266132839666366;0.33667201361611293;2.5692105614254644e-05;9.87903651876428e-05;0.09023067709150345;5.385702695257488e-05;0.05120678666670383;4.783452519070494e-07;6.915769013783645e-07;0.09266132839666366;8.33863982808459e-05;2.5692105614254644e-05;0.33667201361611293;1e-07;1e-07;1e-07;1e-07;1e-07
oscillators.8-10-0.1-1-0.1-1.0;oscillators;8-10-0.1-1-0.1-1.0;dtmc;prism;24311;24309;18;6620;1054;1;2;cyclic;5;1e-07;5;1e-07;0.0001616891953751991;1.6241163765591708e-07;5;5;4.946764426178134e-07;0.0004952859696087429;3.7588868776105736e-05;1e-07;0.04914488415569693;4.908440850128295e-05;0.9977728971073953;0.0012345946513633908;1.6241163765591708e-07;0.08634105027184208;8.486464117639997e-05;0.057558340266574345;0.6727218874924266;0.000918094379720521;0.00015035524662791735;0.1307022920222915;8.841101173444625e-05;0.08086432495021793;4.946764426178134e-07;6.467144419233575e-07;0.057558340266574345;8.486464117639997e-05;0.000918094379720521;0.6727218874924266;1e-07;1e-07;1e-07;1e-07;1e-07
oscillators.8-8-0.1-1-0.1-1.0;oscillators;8-8-0.1-1-0.1-1.0;dtmc;prism;6436;6434;20;1456;238;1;2;cyclic;1e-07;1e-07;1e-07;1e-07;0.00010132105980707871;1.0119554522108576e-07;5;5;4.928131746894629e-07;0.0004934246463391;3.0569849538077904e-05;1e-07;0.03521466148299935;3.53765663235836e-05;0.9993400131956238;0.0003361116276960731;1.0119554522108576e-07;0.01053489340537856;6.856109780872483e-05;0.037230530803346845;0.02186968072402353;7.327339046214917e-05;0.00017034364186537917;0.1455835806406755;8.871952866245607e-05;0.08130254735374814;4.928131746894629e-07;6.589057104841203e-07;0.037230530803346845;6.856109780872483e-05;7.327339046214917e-05;0.02186968072402353;1e-07;1e-07;1e-07;1e-07;1e-07
philosophers.4;philosophers;4;ctmc;greatspn;34;33;1;1;33;1;1;cyclic;1e-07;1e-07;1e-07;1e-07;0.0005575453358765139;5.931351698204303e-07;0.0005575453358765139;5.931351698204303e-07;2.99116949811984e-07;0.00028116906452105376;0.00028116906452105376;2.99116949811984e-07;0.006416982247835249;4.847836945215043e-06;0.006416982247835249;4.847836945215043e-06;5.931351698204303e-07;5.931351698204303e-07;1e-07;1e-07;1e-07;1e-07;2.5586745560080004e-06;0.003236072103414102;2.5586745560080004e-06;0.003236072103414102;2.99116949811984e-07;2.99116949811984e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07


==> evts_csv/wallclock-time-1800-INC-relative-error-max-norm-value-texpgf-scatter.csv <==
Benchmark-id;Name;Parameters;Type;Orig;states;transient-states;max-SCC-chain-length;non-bottom-SCCs;max-non-bottom-SCC-size;bottom-SCCs;max-bottom-SCC-size;topology;storm.exact.elimination.ignored;storm.exact.topological-elimination.ignored;storm.exact.e-sparselu.ignored;storm.exact.topological-e-sparselu.ignored;storm.sound-abs.n-ii.0.001;storm.sound-abs.n-ii.1e-06;storm.sound-abs.topological-n-ii.0.001;storm.sound-abs.topological-n-ii.1e-06;storm.sound-rel.n-ii.1e-06;storm.sound-rel.n-ii.0.001;storm.sound-rel.topological-n-ii.0.001;storm.sound-rel.topological-n-ii.1e-06;storm.sparse-abs.n-power.0.001;storm.sparse-abs.n-power.1e-06;storm.sparse-abs.topological-n-power.0.001;storm.sparse-abs.topological-n-power.1e-06;storm.sparse-abs.n-ii.1e-06;storm.sparse-abs.topological-n-ii.1e-06;storm.sparse-abs.g-gmres.1e-06;storm.sparse-abs.g-gmres.0.001;storm.sparse-abs.topological-g-gmres.0.001;storm.sparse-abs.topological-g-gmres.1e-06;storm.sparse-rel.n-power.1e-06;storm.sparse-rel.n-power.0.001;storm.sparse-rel.topological-n-power.1e-06;storm.sparse-rel.topological-n-power.0.001;storm.sparse-rel.n-ii.1e-06;storm.sparse-rel.topological-n-ii.1e-06;storm.sparse-rel.g-gmres.0.001;storm.sparse-rel.g-gmres.1e-06;storm.sparse-rel.topological-g-gmres.1e-06;storm.sparse-rel.topological-g-gmres.0.001;storm.sparse.topological-elimination.ignored;storm.sparse.e-sparselu.ignored;storm.sparse.elimination.ignored;storm.sparse.topological-e-sparselu.ignored;Best
brp.1024-4;brp;1024-4;dtmc;prism;69639;67586;22532;67586;1;2053;1;acyclic;6000;31.109318494796753;34.42871570587158;31.269330739974976;20000;5.025909423828125;1;1;5.112056016921997;4.912972688674927;1;1;20000;3.80418062210083;1;1;4.849329233169556;1;1;20000;1;1;4.319016218185425;20000;1;1;4.559185743331909;1;20000;1;1;1;1;1;6000;1;1
brp.1024-5;brp;1024-5;dtmc;prism;82952;80898;26628;80898;1;2054;1;acyclic;6000;48.5415313243866;53.302793741226196;48.49654698371887;20000;5.895378589630127;1;1;5.863073348999023;5.820679664611816;1;1;20000;4.682793855667114;1;1;5.465394735336304;1;1.0827839374542236;20000;1;1;5.326297998428345;20000;1;1;5.484044551849365;1;20000;1.0264506340026855;1;1;1;1;6000;1;1
brp.2048-4;brp;2048-4;dtmc;prism;139271;135170;45060;135170;1;4101;1;acyclic;6000;-20000;-20000;-20000;18.713823318481445;19.03374695777893;1.845252275466919;1.9156405925750732;18.776756525039673;18.730003356933594;1.8749892711639404;1.9042856693267822;13.790099620819092;14.173320293426514;1.8882896900177002;1.8801367282867432;17.605790853500366;1.8880558013916016;3.1809885501861572;2.335153102874756;1.9102261066436768;1.924670934677124;15.930907011032104;15.536222219467163;1.9447309970855713;1.8954846858978271;17.66533613204956;1.9003660678863525;2.3348746299743652;3.1544241905212402;1.8966469764709473;1.8824241161346436;1.8516435623168945;1.8655080795288086;6000;1.8795697689056396;1.845252275466919
brp.2048-5;brp;2048-5;dtmc;prism;165896;161794;53252;161794;1;4102;1;acyclic;6000;-20000;-20000;-20000;22.279223203659058;22.100120306015015;2.4784719944000244;2.5099706649780273;22.0291588306427;22.187908411026;2.4656119346618652;2.502988338470459;17.12692904472351;17.02421736717224;2.4924418926239014;2.5423855781555176;20.959803104400635;2.5015151500701904;3.9192099571228027;2.9720113277435303;2.444760799407959;2.473824977874756;19.589415788650513;19.475412368774414;2.527543067932129;2.456319570541382;21.20821499824524;2.501053810119629;3.053154468536377;4.018175363540649;2.509509801864624;2.4870340824127197;2.4890177249908447;2.474696159362793;6000;2.515002965927124;2.444760799407959
brp.512-5;brp;512-5;dtmc;prism;41480;40450;13316;40450;1;1030;1;acyclic;6000;9.66051197052002;10.8881995677948;9.668071985244751;20000;1.6151087284088135;1;1;1.6276044845581055;1.6454823017120361;1;1;20000;1.3295238018035889;1;1;1.570563554763794;1;1;20000;1;1;1.4515979290008545;20000;1;1;1.6612565517425537;1;20000;1;1;1;1;1;6000;1;1
coupon.5-2-5;coupon;5-2-5;dtmc;pgcl;5397;5372;45;3112;172;25;1;cyclic;1;1;1;1;20000;1;6000;6000;1;1;1;1;20000;1;20000;20000;1;1;1;20000;20000;1;1;20000;1;20000;1;1;20000;1;1;20000;1;1;1;1;1
coupon.7-3-5;coupon;7-3-5;dtmc;pgcl;337710;337367;82;229826;3138;343;1;cyclic;6000;6000;1560.7002336978912;33.31371212005615;20000;6.571002006530762;6000;6000;7.043147325515747;6.641102313995361;3.9534788131713867;4.115450620651245;20000;20000;20000;20000;6.371514558792114;20000;5.036767482757568;20000;20000;3.694563150405884;5.710184097290039;20000;3.760892868041992;20000;6.617737531661987;3.977210760116577;20000;4.746450424194336;3.653374671936035;20000;101.0264151096344;8.994405031204224;272.2778215408325;3.771092414855957;3.653374671936035
crafted-branch.0.001-20-1000-100;crafted-branch;0.001-20-1000-100;dtmc;prism;107079;7079;19;7079;1;1000;100;acyclic;1.4801321029663086;1.3489124774932861;1.527587890625;1.4259490966796875;1;1;1;1;1;1;1;1;1;14.978288650512695;1;30.166755199432373;1;1;1;1;1;1;17.485930919647217;1;15.044193506240845;1;1;1;1;1;1;1;1;1;1;1;1
crafted-branch.0.001-20-1000-1000;crafted-branch;0.001-20-1000-1000;dtmc;prism;1007079;7079;19;7079;1;1000;1000;acyclic;11.856891870498657;11.670662879943848;11.645470380783081;11.633904218673706;5.418840169906616;5.364851474761963;5.460456371307373;5.812152624130249;5.456403017044067;5.521727800369263;5.464345216751099;5.571370840072632;5.502585172653198;5.296290874481201;5.343040227890015;17.275388479232788;5.5179502964019775;5.567935943603516;5.520542621612549;5.295517206192017;5.4837706089019775;5.637141227722168;14.439173698425293;5.205930471420288;17.295181035995483;5.7478673458099365;5.544044733047485;5.635793209075928;5.299198865890503;5.559983968734741;5.662791967391968;5.615432977676392;5.438885927200317;5.435811281204224;5.6756298542022705;5.674767017364502;5.205930471420288
crafted-branch.0.001-20-1000-10000;crafted-branch;0.001-20-1000-10000;dtmc;prism;10007079;7079;19;7079;1;1000;10000;acyclic;135.59174728393555;126.65528631210327;126.10758543014526;125.14672255516052;61.30543923377991;62.65952777862549;60.89438319206238;62.94150519371033;61.02563118934631;62.171207666397095;61.255258321762085;61.88186573982239;61.2531533241272;61.91451549530029;62.79077363014221;62.490962982177734;63.02916479110718;62.023775815963745;62.21972703933716;60.32168698310852;62.12645888328552;62.96622633934021;66.80059123039246;61.71933603286743;61.57268524169922;61.77708697319031;61.74666666984558;62.168108224868774;61.37604737281799;60.82316517829895;61.4846408367157;62.150304555892944;61.40076160430908;61.40973663330078;61.440377950668335;66.37700319290161;60.32168698310852
crafted-loop.1000;crafted-loop;1000;dtmc;prism;1000;0;0;0;0;1;1000;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;3.9800682067871094;1;14.433359146118164;1;1;1;1;1;1;1;1;3.9791431427001953;1;1;1;1;1;1;1;1;1;1;1;1
crafted-loop.10000;crafted-loop;10000;dtmc;prism;10000;0;0;0;0;1;10000;acyclic;1;1;1;1;1;1;1;1;1;1;1;1;1;15.198326349258423;1;9.812986135482788;1;1;1;1;1;1;14.4396390914917;1;1.9021785259246826;1;1;1;1;1;1;1;1;1;1;1;1
crafted-loop.100000;crafted-loop;100000;dtmc;prism;100000;0;0;0;0;1;100000;acyclic;1.1586127281188965;1.0244300365447998;1.0124940872192383;1.1556921005249023;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crafted-loop.1000000;crafted-loop;1000000;dtmc;prism;1000000;0;0;0;0;1;1000000;acyclic;9.674626111984253;9.666911125183105;9.725036144256592;9.928271055221558;3.5605087280273438;3.634047031402588;3.5588197708129883;3.5211615562438965;3.3087310791015625;3.575533390045166;3.555048942565918;3.5089640617370605;3.54044508934021;3.589953899383545;3.522627830505371;3.612312078475952;3.616931200027466;3.6377110481262207;3.6704325675964355;3.5008838176727295;3.5108726024627686;3.7100391387939453;3.6166603565216064;3.4046506881713867;3.577887535095215;3.5263609886169434;3.6071360111236572;3.600508451461792;3.4617085456848145;3.501038074493408;3.5008440017700195;3.5522313117980957;3.5022895336151123;3.483156442642212;3.637484073638916;3.494088649749756;3.3087310791015625
crowds.3-5;crowds;3-5;dtmc;prism;1198;1142;19;750;15;56;1;cyclic;1;1;1;1;20000;1;20000;1;1;1;1;1;20000;1;20000;20000;1;1;1;20000;1;1;1;20000;1;20000;1;1;20000;1;1;1;1;1;1;1;1
crowds.4-10;crowds;4-10;dtmc;prism;30070;29069;25;18513;30;1001;1;cyclic;1.715489387512207;1.6093719005584717;1.744865894317627;1.269157886505127;20000;1;20000;1;1;1;1;1;20000;1;20000;20000;1;20000;1;20000;1;1;1;20000;1;20000;1;1;20000;1;1;1;1;1;1;1;1
crowds.4-15;crowds;4-15;dtmc;prism;119800;115924;25;73288;45;3876;1;cyclic;10.119039297103882;9.733612537384033;7.650940656661987;5.615957975387573;20000;1.532447338104248;20000;20000;1.5662319660186768;1.4759650230407715;1.4230272769927979;1.4710111618041992;20000;1.453415870666504;20000;20000;1.5321826934814453;20000;1.3162035942077637;20000;1.2316958904266357;1.2392561435699463;1.27589750289917;20000;1.3121354579925537;20000;1.5204100608825684;1.4264321327209473;20000;1.2836997509002686;1.203537940979004;1.212979793548584;1.692882776260376;1.3831565380096436;1.6908109188079834;1.2601706981658936;1.203537940979004
crowds.4-5;crowds;4-5;dtmc;prism;3515;3389;25;2213;15;126;1;cyclic;1;1;1;1;20000;1;20000;1;1;1;1;1;20000;1;20000;20000;1;20000;1;20000;1;1;1;20000;1;20000;1;1;20000;1;1;1;1;1;1;1;1
crowds.5-10;crowds;5-10;dtmc;prism;111294;108291;31;68706;30;3003;1;cyclic;6.285963535308838;6.181442499160767;7.437268018722534;4.882791519165039;20000;1.3492748737335205;20000;20000;1.4114751815795898;1.2947697639465332;1.3822250366210938;1.401186466217041;20000;1.2084136009216309;20000;20000;1.325385570526123;20000;20000;20000;1.1419477462768555;1.1383450031280518;1.2780177593231201;20000;1.1408965587615967;20000;1.3855080604553223;1.3833649158477783;20000;20000;1.1540286540985107;1.138211727142334;1.3601055145263672;1.2424612045288086;1.3398725986480713;1.1546940803527832;1.138211727142334
crowds.5-15;crowds;5-15;dtmc;prism;592060;576556;31;363376;45;15504;1;cyclic;65.1541337966919;56.69434928894043;48.98253035545349;35.52904224395752;20000;20000;20000;20000;15.770763874053955;15.681636571884155;17.507933378219604;17.966481924057007;20000;14.691880226135254;20000;20000;20000;20000;13.971757411956787;20000;13.553314447402954;13.341410160064697;15.04325246810913;20000;13.753787994384766;20000;16.006176233291626;17.49852228164673;20000;14.471866607666016;13.286712884902954;13.962570428848267;15.996253728866577;14.952141284942627;17.047105073928833;13.615489482879639;13.286712884902954
crowds.6-10;crowds;6-10;dtmc;prism;352535;344527;37;217855;30;8008;1;cyclic;23.37848687171936;22.200305700302124;28.232972621917725;18.4283287525177;20000;20000;20000;20000;7.011187314987183;6.772839307785034;8.361061334609985;8.395501613616943;20000;6.463469505310059;20000;20000;20000;20000;20000;20000;6.511626720428467;6.393309831619263;6.466572999954224;20000;6.397825002670288;20000;7.058080196380615;8.351433992385864;20000;20000;6.366645812988281;6.447158098220825;7.279192924499512;6.615624189376831;6.910386085510254;6.431333541870117;6.366645812988281
crowds.6-5;crowds;6-5;dtmc;prism;18817;18355;37;11887;15;462;1;cyclic;1;1;1.052610158920288;1;20000;1;20000;20000;1;1;1;1;20000;1;20000;20000;1;20000;1;20000;1;1;1;20000;1;20000;1;1;20000;1;1;1;1;1;1;1;1
egl.5-2;egl;5-2;dtmc;prism;33790;33789;50;33789;1;1;1;acyclic;1.0787756443023682;1.061704397201538;1.4842495918273926;1.0301744937896729;1;1;1;1;1;1;1;1;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-4;egl;5-4;dtmc;prism;74750;74749;90;74749;1;1;1;acyclic;2.345060110092163;2.3482794761657715;3.326101779937744;2.375580072402954;1.1258587837219238;1.0863206386566162;1.0770189762115479;1.1116907596588135;1.0412495136260986;1.0858404636383057;1.073683261871338;1.079697847366333;20000;12.823126316070557;1.0931789875030518;25.804430723190308;1.1079380512237549;1.0948448181152344;1.0568130016326904;1.0540618896484375;1.1011013984680176;1.0966947078704834;1.083808422088623;1.070559024810791;1.1070740222930908;1.0613303184509277;1.1277291774749756;1.1323425769805908;1.0605921745300293;1.0877158641815186;1.1418280601501465;1.0949008464813232;1.0774281024932861;1.0980143547058105;1.049180507659912;1.0817391872406006;1.0412495136260986
egl.5-6;egl;5-6;dtmc;prism;115710;115709;130;115709;1;1;1;acyclic;3.8025171756744385;3.846388816833496;5.32480525970459;3.7862539291381836;1.9559416770935059;1.9559543132781982;1.8963241577148438;1.9103100299835205;1.9468939304351807;1.8989548683166504;1.8847997188568115;1.936781883239746;20000;1.9097166061401367;1.9386272430419922;1.9464521408081055;1.954047679901123;1.9386608600616455;1.8446910381317139;1.8406150341033936;1.9544034004211426;1.947150468826294;9.365458965301514;1.7985684871673584;25.483830451965332;1.9102373123168945;2.00099778175354;1.9526293277740479;1.7739439010620117;1.7477869987487793;1.8618292808532715;1.9103038311004639;1.938420295715332;1.8822455406188965;1.8586413860321045;1.9059505462646484;1.7477869987487793
egl.5-8;egl;5-8;dtmc;prism;156670;156669;170;156669;1;1;1;acyclic;5.545670747756958;5.58324408531189;7.77138352394104;5.7104332447052;2.948561429977417;2.9303946495056152;3.073117733001709;2.86454701423645;2.9441967010498047;3.0155587196350098;2.8925793170928955;2.894982099533081;20000;2.842745780944824;2.9391849040985107;2.7382516860961914;2.8538150787353516;2.8463547229766846;2.75570011138916;2.686629056930542;2.8725452423095703;2.9260618686676025;2.855497360229492;2.90212082862854;2.9367549419403076;2.8973591327667236;2.9490268230438232;2.9380221366882324;2.7315003871917725;2.7428863048553467;2.8995461463928223;2.923694610595703;2.8674662113189697;2.822580337524414;2.7533674240112305;2.9224376678466797;2.686629056930542
embedded.2;embedded;2;ctmc;prism;3478;3442;16;2594;53;36;1;cyclic;21.200217247009277;1;17.383211374282837;1;6000;6000;6000;6000;1222.3610713481903;1028.1633491516113;1.67879056930542;2.5433123111724854;20000;272.20043897628784;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;1239.7132451534271;2.134270429611206;20000;1;1;20000;1;1;1;1;1
embedded.4;embedded;4;ctmc;prism;5168;5132;20;3860;79;36;1;cyclic;118.87206053733826;1.0377931594848633;35.64153814315796;1;6000;6000;6000;6000;6000;1500.1719191074371;1.901552438735962;2.6956026554107666;20000;400.1743552684784;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;6000;2.2100026607513428;20000;1;1;20000;1;1;1.2713985443115234;1;1
embedded.5;embedded;5;ctmc;prism;6013;5977;22;4493;92;36;1;cyclic;232.21730136871338;1.6570744514465332;60.866660594940186;1.0238096714019775;6000;6000;6000;6000;6000;1736.983763217926;1.9530479907989502;2.810662269592285;20000;458.5874762535095;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;6000;2.4178202152252197;20000;1;1;20000;1;1;1.8587636947631836;1;1
embedded.6;embedded;6;ctmc;prism;6858;6822;24;5126;105;36;1;cyclic;333.0096483230591;1.6320033073425293;84.65126276016235;1.6451656818389893;6000;6000;6000;6000;6000;6000;2.0236244201660156;2.95487904548645;20000;481.75098490715027;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;6000;2.4701826572418213;20000;1;1;20000;1;1;2.6266074180603027;1;1
embedded.7;embedded;7;ctmc;prism;7703;7667;26;5759;118;36;1;cyclic;552.2290585041046;3.2423391342163086;46.544058084487915;1.7562487125396729;6000;6000;6000;6000;6000;6000;2.1086173057556152;3.0835988521575928;20000;528.1930816173553;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;6000;2.5780866146087646;20000;1;1;20000;1;1;4.096216440200806;1;1
embedded.8;embedded;8;ctmc;prism;8548;8512;28;6392;131;36;1;cyclic;819.5001420974731;5.185483455657959;125.33794903755188;2.05993390083313;6000;6000;6000;6000;6000;6000;2.203887701034546;3.209059715270996;20000;565.9529504776001;20000;20000;6000;20000;1;20000;20000;1;20000;20000;20000;20000;6000;2.6727347373962402;20000;1;1;20000;1;1;5.145497798919678;1;1
haddad-monmege.20-0.7;haddad-monmege;20-0.7;dtmc;prism;41;39;1;1;39;2;1;cyclic;1;1;1;1;8.015615463256836;6000;8.094521284103394;6000;5.456398248672485;2.782989740371704;2.7863283157348633;5.474205017089844;20000;4.611100435256958;20000;4.612162351608276;6000;6000;1;1;1;1;20000;20000;20000;20000;5.15162992477417;5.085368633270264;1;1;1;1;1;1;1;1;1
herman.11;herman;11;dtmc;prism;2048;2026;5;5;924;1;22;cyclic;6000;6000;6000;6000;1;1;6000;6000;1;1;1;1;1;1;1;12.040671348571777;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;7.806890249252319;1;73.832768201828;1;1
herman.13;herman;13;dtmc;prism;8192;8166;6;6;3432;1;26;cyclic;6000;6000;6000;6000;2.0709145069122314;2.1064276695251465;6000;6000;2.2126193046569824;2.1018824577331543;1.6519970893859863;1.641767978668213;1.6279394626617432;16.776511907577515;1.555471658706665;1.5561285018920898;2.188969612121582;1.6235206127166748;1.9974291324615479;1.939469575881958;1.5629405975341797;1.5932598114013672;1.7967808246612549;1.7035582065582275;1.5568020343780518;1.5268194675445557;2.2543785572052;1.5772113800048828;1.8839819431304932;1.998882532119751;1.6004180908203125;1.5789034366607666;495.87180757522583;23.260677337646484;6000;2.563063859939575;1.5268194675445557
herman.15;herman;15;dtmc;prism;32768;32738;7;7;12870;1;30;cyclic;6000;6000;6000;6000;19.214008808135986;22.348265647888184;6000;6000;23.52765917778015;20.598156690597534;14.666885137557983;14.784178972244263;13.650578260421753;17.334041595458984;14.101264715194702;14.348464488983154;21.54724097251892;14.108606815338135;19.632514715194702;18.956826210021973;14.285877466201782;14.269955158233643;18.078100442886353;16.031484365463257;14.276183128356934;14.120087146759033;22.680598258972168;14.505177736282349;19.23942542076111;18.941814184188843;13.693403005599976;14.401363611221313;6000;6000;6000;70.70043110847473;13.650578260421753
herman.17;herman;17;dtmc;prism;131072;131038;8;8;48620;1;34;cyclic;6000;6000;6000;6000;199.86640763282776;228.9660608768463;6000;6000;244.0200424194336;211.95160102844238;134.18217635154724;135.0299985408783;136.25269317626953;155.30606532096863;132.70581197738647;135.13130855560303;222.37304711341858;130.504079580307;210.87139058113098;188.66872262954712;134.12558436393738;134.4237027168274;171.3133819103241;151.9810013771057;130.22217345237732;132.50341868400574;242.68240690231323;137.7171130180359;190.7476258277893;211.89464473724365;134.66011261940002;134.11634016036987;6000;6000;6000;6000;130.22217345237732
herman.9;herman;9;dtmc;prism;512;494;4;4;252;1;18;cyclic;132.4285626411438;14.716401100158691;41.825310945510864;8.289742708206177;20000;1;6000;6000;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-2;leader_sync;4-2;dtmc;prism;61;60;5;33;28;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1.9334769248962402;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-3;leader_sync;4-3;dtmc;prism;274;273;5;203;71;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-4;leader_sync;4-4;dtmc;prism;812;811;5;678;134;1;1;cyclic;1;1;1;1;20000;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-2;leader_sync;5-2;dtmc;prism;141;140;6;46;95;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-3;leader_sync;5-3;dtmc;prism;1050;1049;6;786;264;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-4;leader_sync;5-4;dtmc;prism;4244;4243;6;3731;513;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
lumbroso-reduced.1000;lumbroso-reduced;1000;dtmc;jani;150007;100007;15;99908;100;50000;1;cyclic;6.492208242416382;3.4250235557556152;5.086005687713623;3.401616096496582;20000;20000;20000;20000;2.0115654468536377;1.9490394592285156;1.3209865093231201;1.3352618217468262;20000;20000;20000;20000;20000;20000;1.8776905536651611;1.8539936542510986;1.3356828689575195;1.3419709205627441;1.9187591075897217;1.8745064735412598;1.3539953231811523;1.3223931789398193;1.9434189796447754;1.326397180557251;1.8198435306549072;1.8254785537719727;1.3768234252929688;1.3221867084503174;1.2978918552398682;1.8169786930084229;1.9337921142578125;1.2789349555969238;1.2789349555969238
lumbroso-reduced.4000;lumbroso-reduced;4000;dtmc;jani;600031;400031;19;399932;100;200000;1;cyclic;30.3634512424469;20.588387489318848;33.337990283966064;20.60324239730835;20000;20000;20000;20000;20.36249351501465;20.41477346420288;12.105300426483154;12.121076345443726;20000;20000;20000;20000;20000;20000;20.088162899017334;20.26624369621277;12.177741527557373;12.052975416183472;20.639633893966675;20.12079095840454;11.880263090133667;11.75598955154419;19.885749340057373;11.882067680358887;20.405518770217896;19.47677230834961;11.8559091091156;12.121525526046753;12.06894326210022;20.206480264663696;20.256625175476074;11.891324520111084;11.75598955154419
lumbroso-reduced.8000;lumbroso-reduced;8000;dtmc;jani;1200063;800063;21;799964;100;400000;1;cyclic;92.40866589546204;58.644540309906006;101.6400945186615;58.84804081916809;20000;20000;20000;20000;74.10135197639465;73.82110667228699;41.09025549888611;41.1215546131134;20000;20000;20000;20000;20000;20000;72.12954592704773;72.8654727935791;40.41486406326294;40.47491431236267;73.64988875389099;74.1781051158905;41.42788052558899;41.53536605834961;75.16900682449341;40.537447452545166;72.7275242805481;70.06512904167175;39.92411494255066;40.76319646835327;41.35236430168152;75.06283712387085;75.32445645332336;40.61730241775513;39.92411494255066
lumbroso.1000;lumbroso;1000;dtmc;prism;375004;325004;69;324555;450;50000;1;cyclic;143.00567960739136;11.79331111907959;18.379135847091675;11.572072982788086;20000;20000;20000;20000;9.577057838439941;9.465386390686035;5.351790189743042;5.429640054702759;20000;20000;20000;20000;20000;20000;7.848134994506836;7.8572211265563965;5.278196811676025;5.293024301528931;9.062429428100586;9.006744623184204;5.317274570465088;5.437687873840332;9.300549507141113;5.380443572998047;8.105628967285156;8.003870964050293;5.185384750366211;5.240913152694702;5.266750335693359;8.095986127853394;12.311848640441895;5.259694814682007;5.185384750366211
lumbroso.4000;lumbroso;4000;dtmc;prism;1500028;1300028;84;1299579;450;200000;1;cyclic;599.0304038524628;89.93484997749329;149.92300653457642;89.1227056980133;20000;20000;20000;20000;111.0916919708252;110.59504556655884;67.73207783699036;67.29368114471436;20000;20000;20000;20000;20000;20000;103.68040895462036;103.87641334533691;64.60300922393799;64.67703175544739;114.37766671180725;115.55163931846619;67.44899559020996;62.195521116256714;114.44752717018127;60.73324513435364;110.9631199836731;106.90166115760803;60.207000970840454;61.844826221466064;65.98411464691162;109.91172862052917;115.93945336341858;69.48081064224243;60.207000970840454
lumbroso.8000;lumbroso;8000;dtmc;prism;3000060;2600060;90;2599611;450;400000;1;cyclic;6000;328.3766052722931;6000;330.3608160018921;20000;20000;20000;20000;474.5110638141632;473.40340209007263;281.7257752418518;281.389390707016;20000;20000;20000;20000;20000;20000;482.49085760116577;471.8767454624176;295.33180570602417;285.958713054657;444.619256734848;474.7039473056793;277.0757520198822;277.9930987358093;468.87621545791626;284.27443289756775;482.5373866558075;483.6738760471344;282.911732673645;280.712030172348;283.1005446910858;462.9769253730774;486.90691471099854;341.9564354419708;277.0757520198822
nand.20-2;nand;20-2;dtmc;prism;154942;154921;401;154921;1;21;1;acyclic;6.036146879196167;5.845996141433716;11.87030816078186;5.799719572067261;2.4374184608459473;2.3945934772491455;2.0441672801971436;1.9963204860687256;2.4340691566467285;2.3809492588043213;1.9651870727539062;2.0323641300201416;2.2725939750671387;14.860780715942383;1.9910387992858887;2.0141143798828125;2.462024450302124;2.0531837940216064;1.8856594562530518;1.8710649013519287;2.012786388397217;2.0482430458068848;15.282647609710693;2.318485736846924;10.075725555419922;2.0019655227661133;2.3604049682617188;2.030211925506592;1.8828120231628418;1.8817179203033447;2.024279832839966;2.0013911724090576;1.991912841796875;2.051267147064209;1.948380947113037;2.0805673599243164;1.8710649013519287
nand.20-3;nand;20-3;dtmc;prism;231552;231531;561;231531;1;21;1;acyclic;10.137047529220581;10.035526990890503;18.86044430732727;10.088040113449097;4.810208797454834;4.802123546600342;3.964846611022949;3.9381232261657715;4.894914627075195;4.848893880844116;4.0977044105529785;3.9814810752868652;4.519586801528931;4.569598436355591;3.9845407009124756;4.076442241668701;4.681845426559448;3.991276979446411;3.679171085357666;3.6675705909729004;3.956510305404663;3.9800045490264893;9.277601957321167;4.579370498657227;4.0490100383758545;3.9013681411743164;4.745691299438477;4.023451566696167;3.68204402923584;3.6472795009613037;3.8419437408447266;3.9766969680786133;3.9822189807891846;3.973846673965454;3.7201600074768066;4.239804267883301;3.6472795009613037
nand.20-4;nand;20-4;dtmc;prism;308162;308141;721;308141;1;21;1;acyclic;14.657032012939453;14.749013900756836;27.941943883895874;15.579773426055908;7.7294676303863525;7.704537630081177;6.496656894683838;6.535623550415039;7.755686521530151;7.769338607788086;6.43679404258728;6.46585750579834;7.4096338748931885;7.427030801773071;6.505698919296265;6.5866858959198;7.905010223388672;6.597058296203613;5.853020906448364;5.869314193725586;6.471978664398193;6.499512672424316;7.585145473480225;7.482239484786987;6.61748480796814;6.439375162124634;7.947131872177124;6.579189300537109;5.80177903175354;5.898362159729004;6.575097560882568;6.584304571151733;6.4115376472473145;6.2756102085113525;5.981985092163086;6.557779550552368;5.80177903175354
nand.40-1;nand;40-1;dtmc;prism;1004862;1004821;481;1004821;1;41;1;acyclic;78.40868663787842;86.11599278450012;165.3508312702179;85.11679029464722;54.39460730552673;54.258174419403076;57.89641833305359;57.791810512542725;56.3790602684021;56.33139395713806;58.85971808433533;58.7030086517334;52.796833753585815;52.915738105773926;58.929444551467896;57.81490874290466;54.26538705825806;56.3129026889801;48.77318453788757;49.01243257522583;58.3260612487793;58.12658667564392;54.166292667388916;54.27441906929016;56.572998046875;58.18948221206665;55.862351179122925;57.76959729194641;49.39966654777527;48.398766040802;57.20651030540466;58.565627336502075;56.776843786239624;50.79584336280823;50.43031549453735;58.39344358444214;48.398766040802
nand.40-2;nand;40-2;dtmc;prism;2003082;2003041;801;2003041;1;41;1;acyclic;248.11558508872986;277.46812629699707;6000;280.7815856933594;208.89964938163757;209.1896152496338;224.1723153591156;231.02504539489746;258.8540930747986;203.76523995399475;218.436448097229;265.59691524505615;194.96981763839722;192.318030834198;220.7422456741333;221.49050426483154;201.19536471366882;217.27667951583862;182.55289793014526;180.07627081871033;228.21700167655945;217.0425431728363;196.3051950931549;208.5432653427124;213.35019850730896;225.80519104003906;214.06669998168945;218.5325322151184;199.31779885292053;197.15985321998596;217.62021660804749;217.90517711639404;226.00599598884583;243.09321236610413;194.11659240722656;218.48357343673706;180.07627081871033
nand.40-4;nand;40-4;dtmc;prism;3999522;3999481;1441;3999481;1;41;1;acyclic;-20000;-20000;6000;-20000;1049.5721499919891;1058.7117774486542;1091.2435896396637;1086.2563252449036;1059.5982599258423;1067.1071410179138;1083.2411539554596;1092.263967037201;1034.0444037914276;1008.4366779327393;1093.9978377819061;1047.0913109779358;1062.8489611148834;1076.6196298599243;1002.0748882293701;1016.872008562088;1078.509604692459;1095.1268661022186;1027.4180269241333;1046.008615732193;1070.7105247974396;1093.372398853302;1055.5445301532745;1082.7023665904999;988.3107748031616;1004.7583427429199;1091.002191066742;1092.5012481212616;1072.1513905525208;1131.1364665031433;1032.1917774677277;1088.5462529659271;988.3107748031616
oscillators.6-10-0.1-1-0.1-1.0;oscillators;6-10-0.1-1-0.1-1.0;dtmc;prism;5006;5004;17;1797;956;1;2;cyclic;930.3903317451477;70.52104830741882;36.313305139541626;9.118853092193604;7.2285754680633545;7.436686277389526;6000;6000;7.3832478523254395;7.3715386390686035;6.907360076904297;6.8737473487854;20000;7.499745607376099;20000;7.405251741409302;7.638918161392212;7.500272512435913;7.1749303340911865;20000;20000;7.423419713973999;6.98906946182251;20000;7.060213565826416;20000;7.340108156204224;7.255882024765015;20000;6.878227472305298;6.926719903945923;20000;7.544224262237549;7.250276565551758;11.467925310134888;7.215631723403931;6.8737473487854
oscillators.6-8-0.1-1-0.1-1.0;oscillators;6-8-0.1-1-0.1-1.0;dtmc;prism;1717;1715;18;540;226;1;2;cyclic;10.998152017593384;2.1550629138946533;2.167032241821289;1.661952018737793;1.749586582183838;1.6394398212432861;6000;6000;1.6033239364624023;1.7228004932403564;1.7242717742919922;1.5706987380981445;20000;1.7311301231384277;20000;1.7379233837127686;1.7258036136627197;1.6121375560760498;1.7125661373138428;20000;20000;1.6877281665802002;1.6754934787750244;20000;1.6457459926605225;20000;1.7386608123779297;1.5527455806732178;20000;1.7095367908477783;1.705085039138794;20000;1.6987190246582031;1.6947650909423828;1.798842191696167;1.705137014389038;1.5527455806732178
oscillators.7-10-0.1-1-0.1-1.0;oscillators;7-10-0.1-1-0.1-1.0;dtmc;prism;11441;11439;17;3550;1046;1;2;cyclic;6000;383.4130103588104;1025.8111026287079;38.473963260650635;24.50092124938965;25.004783630371094;6000;6000;24.825910568237305;24.212934494018555;23.957503080368042;24.30987572669983;20000;24.936936616897583;20000;23.845881938934326;28.65432333946228;20000;29.65096616744995;20000;20000;27.47596526145935;24.378288745880127;20000;24.266701698303223;20000;34.12473654747009;34.13131380081177;20000;30.62920308113098;27.904539108276367;20000;25.971225023269653;26.17194104194641;66.81415009498596;28.777607202529907;23.845881938934326
oscillators.8-10-0.1-1-0.1-1.0;oscillators;8-10-0.1-1-0.1-1.0;dtmc;prism;24311;24309;18;6620;1054;1;2;cyclic;6000;1393.6232628822327;6000;171.42993831634521;109.75939130783081;160.36799502372742;6000;6000;105.10536241531372;104.1026828289032;107.08152747154236;122.89531135559082;20000;128.50354743003845;20000;20000;166.809889793396;20000;201.7274672985077;20000;20000;131.33811712265015;110.52165937423706;20000;160.45089030265808;20000;192.1037003993988;139.66049528121948;20000;105.10578775405884;121.46331906318665;20000;134.67488956451416;190.4229714870453;413.6801872253418;211.07054209709167;104.1026828289032
oscillators.8-8-0.1-1-0.1-1.0;oscillators;8-8-0.1-1-0.1-1.0;dtmc;prism;6436;6434;20;1456;238;1;2;cyclic;873.8191137313843;19.20206356048584;38.652308225631714;12.33657956123352;11.59158182144165;11.532218933105469;6000;6000;12.153393745422363;11.443058013916016;11.262325048446655;11.736239671707153;20000;11.451420783996582;20000;11.939548015594482;12.053378343582153;20000;11.119649887084961;20000;20000;11.347501993179321;11.647223949432373;20000;11.396390199661255;20000;12.662437438964844;12.871116399765015;20000;11.881876945495605;12.967413425445557;20000;12.189354658126831;11.425550937652588;19.10669445991516;12.168790340423584;11.119649887084961
philosophers.4;philosophers;4;ctmc;greatspn;34;33;1;1;33;1;1;cyclic;1;1;1;1;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;20000;1;20000;1;1;1;1;1;1;1;1;1;1;1


==> evts_csv/wallclock-time-INC-relative-error-max-norm-value-quantile.csv <==
n;storm.exact.elimination.ignoredshifted;storm.exact.topological-elimination.ignoredshifted;storm.exact.e-sparselu.ignoredshifted;storm.exact.topological-e-sparselu.ignoredshifted;storm.sound-abs.n-ii.0.001shifted;storm.sound-abs.n-ii.1e-06shifted;storm.sound-abs.topological-n-ii.0.001shifted;storm.sound-abs.topological-n-ii.1e-06shifted;storm.sound-rel.n-ii.1e-06shifted;storm.sound-rel.n-ii.0.001shifted;storm.sound-rel.topological-n-ii.0.001shifted;storm.sound-rel.topological-n-ii.1e-06shifted;storm.sparse-abs.n-power.0.001shifted;storm.sparse-abs.n-power.1e-06shifted;storm.sparse-abs.topological-n-power.0.001shifted;storm.sparse-abs.topological-n-power.1e-06shifted;storm.sparse-abs.n-ii.1e-06shifted;storm.sparse-abs.topological-n-ii.1e-06shifted;storm.sparse-abs.g-gmres.1e-06shifted;storm.sparse-abs.g-gmres.0.001shifted;storm.sparse-abs.topological-g-gmres.0.001shifted;storm.sparse-abs.topological-g-gmres.1e-06shifted;storm.sparse-rel.n-power.1e-06shifted;storm.sparse-rel.n-power.0.001shifted;storm.sparse-rel.topological-n-power.1e-06shifted;storm.sparse-rel.topological-n-power.0.001shifted;storm.sparse-rel.n-ii.1e-06shifted;storm.sparse-rel.topological-n-ii.1e-06shifted;storm.sparse-rel.g-gmres.0.001shifted;storm.sparse-rel.g-gmres.1e-06shifted;storm.sparse-rel.topological-g-gmres.1e-06shifted;storm.sparse-rel.topological-g-gmres.0.001shifted;storm.sparse.topological-elimination.ignoredshifted;storm.sparse.e-sparselu.ignoredshifted;storm.sparse.elimination.ignoredshifted;storm.sparse.topological-e-sparselu.ignoredshifted;storm.bestshifted
1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
2;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
3;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
4;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
5;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
6;1;1;1;1;1;1;1;1;1;1;1;1;1.6279394626617432;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
7;1;1;1;1;1;1;1;1;1;1;1;1;2.2725939750671387;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
8;1;1;1;1;1;1;1;1;1;1;1;1;3.54044508934021;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
9;1;1;1;1;1;1;1;1;1;1;1;1;4.519586801528931;1;1;1;1;1;1;1;1;1;1;1.070559024810791;1;1;1;1;1;1;1;1;1;1;1;1;1
10;1;1;1;1;1;1;1;1;1;1;1;1;5.502585172653198;1;1.0931789875030518;1;1;1;1;1;1;1;1;1.7035582065582275;1;1;1;1;1;1;1;1;1;1;1;1;1
11;1;1;1;1;1;1;1;1;1;1;1;1;7.4096338748931885;1;1.555471658706665;1;1;1;1;1;1;1;1;1.7985684871673584;1;1;1;1;1;1;1;1;1;1;1;1;1
12;1;1;1;1;1;1;1;1;1;1;1;1;13.650578260421753;1;1.8882896900177002;1;1;1;1;1;1;1;1;1.8745064735412598;1;1.0613303184509277;1;1;1;1;1;1;1;1;1;1;1
13;1;1;1;1;1.1258587837219238;1;1;1;1;1;1;1;13.790099620819092;1;1.9386272430419922;1.5561285018920898;1;1;1;1;1;1;1;2.318485736846924;1;1.3223931789398193;1;1;1;1;1;1;1;1;1;1;1
14;1;1;1.0124940872192383;1;1.749586582183838;1;1;1;1;1;1;1;17.12692904472351;1;1.9910387992858887;1.7379233837127686;1;1;1;1;1;1;1;2.90212082862854;1;1.5268194675445557;1;1;1;1;1;1;1;1;1;1;1
15;1.0787756443023682;1;1.052610158920288;1;1.9559416770935059;1;1;1;1;1;1;1;52.796833753585815;1;2.4924418926239014;1.8801367282867432;1;1;1;1;1;1;1;3.4046506881713867;1;1.8954846858978271;1;1;1;1;1;1;1;1;1;1;1
16;1.1586127281188965;1.0244300365447998;1.4842495918273926;1;2.0709145069122314;1;1.0770189762115479;1;1;1;1;1;61.2531533241272;1;2.9391849040985107;1.9334769248962402;1;1;1;1.0540618896484375;1;1;1;4.579370498657227;1;1.9102373123168945;1;1;1.0605921745300293;1;1;1;1;1;1;1;1
17;1.4801321029663086;1.0377931594848633;1.527587890625;1.0238096714019775;2.4374184608459473;1;1.845252275466919;1;1;1;1;1;136.25269317626953;1.2084136009216309;3.522627830505371;1.9464521408081055;1;1;1;1.8406150341033936;1;1;1;5.205930471420288;1;2.0019655227661133;1;1;1.7739439010620117;1;1;1;1;1;1;1;1
18;1.715489387512207;1.061704397201538;1.744865894317627;1.0301744937896729;2.948561429977417;1;1.8963241577148438;1;1;1;1;1;194.96981763839722;1.3295238018035889;3.9845407009124756;2.0141143798828125;1;1;1;1.8539936542510986;1;1;1.083808422088623;7.482239484786987;1;2.456319570541382;1;1;1.8198435306549072;1;1;1;1;1;1;1;1
19;2.345060110092163;1.3489124774932861;2.167032241821289;1.1556921005249023;3.5605087280273438;1;2.0441672801971436;1.1116907596588135;1;1;1;1;1034.0444037914276;1.453415870666504;5.343040227890015;2.5423855781555176;1;1;1;1.8710649013519287;1;1;1.27589750289917;9.006744623184204;1;2.8973591327667236;1;1;1.8828120231628418;1;1;1;1;1;1;1;1
20;3.8025171756744385;1.6093719005584717;3.326101779937744;1.269157886505127;4.810208797454834;1.0863206386566162;2.4784719944000244;1.9103100299835205;1.0412495136260986;1.0858404636383057;1;1;;1.7311301231384277;6.505698919296265;2.7382516860961914;1.1079380512237549;1.0948448181152344;1;1.939469575881958;1;1;1.2780177593231201;15.536222219467163;1.1070740222930908;3.5263609886169434;1.1277291774749756;1;1.8839819431304932;1;1;1;1;1;1;1;1
21;5.545670747756958;1.6320033073425293;5.086005687713623;1.4259490966796875;5.418840169906616;1.3492748737335205;3.073117733001709;1.9156405925750732;1.4114751815795898;1.2947697639465332;1;1;;1.9097166061401367;14.101264715194702;3.612312078475952;1.325385570526123;1.6121375560760498;1;2.335153102874756;1;1;1.4515979290008545;16.031484365463257;1.1408965587615967;3.9013681411743164;1.3855080604553223;1;2.3348746299743652;1;1;1;1;1;1.049180507659912;1;1
22;6.036146879196167;1.6570744514465332;5.32480525970459;1.6451656818389893;7.2285754680633545;1.532447338104248;3.5588197708129883;1.9963204860687256;1.5662319660186768;1.4759650230407715;1;1;;2.842745780944824;58.929444551467896;4.076442241668701;1.5321826934814453;1.6235206127166748;1;2.686629056930542;1;1;1.6754934787750244;19.475412368774414;1.3121354579925537;5.437687873840332;1.5204100608825684;1;2.7315003871917725;1;1;1;1;1;1.2713985443115234;1;1
23;6.285963535308838;2.1550629138946533;7.437268018722534;1.661952018737793;7.7294676303863525;1.6151087284088135;3.964846611022949;2.5099706649780273;1.6033239364624023;1.6454823017120361;1.073683261871338;1.079697847366333;;3.589953899383545;62.79077363014221;4.612162351608276;1.570563554763794;1.8880558013916016;1;2.9720113277435303;1.1011013984680176;1;1.7967808246612549;20.12079095840454;1.3539953231811523;5.7478673458099365;1.6612565517425537;1.1323425769805908;3.053154468536377;1;1;1.0949008464813232;1;1;1.3398725986480713;1;1
24;6.492208242416382;2.3482794761657715;7.650940656661987;1.7562487125396729;8.015615463256836;1.6394398212432861;5.460456371307373;2.86454701423645;1.6276044845581055;1.7228004932403564;1.3209865093231201;1.3352618217468262;;3.80418062210083;132.70581197738647;6.5866858959198;1.7258036136627197;1.9386608600616455;1;3.5008838176727295;1.1419477462768555;1;1.9187591075897217;54.27441906929016;1.5568020343780518;6.439375162124634;1.7386608123779297;1.326397180557251;3.4617085456848145;1;1;1.138211727142334;1;1;1.6908109188079834;1;1
25;9.674626111984253;3.2423391342163086;7.77138352394104;2.05993390083313;11.59158182144165;1.9559543132781982;6.496656894683838;3.5211615562438965;1.9468939304351807;1.8989548683166504;1.3822250366210938;1.401186466217041;;3.9800682067871094;220.7422456741333;7.405251741409302;1.954047679901123;2.0531837940216064;1;3.6675705909729004;1.2316958904266357;1;2.855497360229492;61.71933603286743;1.6457459926605225;11.75598955154419;1.9434189796447754;1.3833649158477783;3.68204402923584;1;1;1.212979793548584;1;1;1.798842191696167;1;1
26;10.119039297103882;3.4250235557556152;9.725036144256592;2.375580072402954;18.713823318481445;2.1064276695251465;8.094521284103394;3.9381232261657715;2.0115654468536377;1.9490394592285156;1.4230272769927979;1.4710111618041992;;4.569598436355591;1093.9978377819061;9.812986135482788;2.188969612121582;2.5015151500701904;1;5.295517206192017;1.3356828689575195;1;3.6166603565216064;74.1781051158905;1.9021785259246826;14.120087146759033;2.00099778175354;1.4264321327209473;5.299198865890503;1;1;1.3221867084503174;1;1;1.8586413860321045;1;1
27;10.137047529220581;3.846388816833496;10.8881995677948;3.401616096496582;19.214008808135986;2.3945934772491455;57.89641833305359;5.812152624130249;2.2126193046569824;2.1018824577331543;1.6519970893859863;1.5706987380981445;;4.611100435256958;;11.939548015594482;2.462024450302124;2.8463547229766846;1;5.869314193725586;1.5629405975341797;1;4.319016218185425;115.55163931846619;1.9447309970855713;41.53536605834961;2.2543785572052;1.5527455806732178;5.80177903175354;1;1;1.5789034366607666;1;1;1.8587636947631836;1;1
28;10.998152017593384;5.185483455657959;11.645470380783081;3.7862539291381836;22.279223203659058;2.9303946495056152;60.89438319206238;6.535623550415039;2.4340691566467285;2.3809492588043213;1.67879056930542;1.641767978668213;;4.682793855667114;;12.040671348571777;2.8538150787353516;3.6377110481262207;1;7.8572211265563965;1.9102261066436768;1;5.326297998428345;151.9810013771057;2.527543067932129;58.18948221206665;2.3604049682617188;1.5772113800048828;8.105628967285156;1;1;1.8824241161346436;1;1;1.9337921142578125;1;1
29;11.856891870498657;5.58324408531189;11.87030816078186;4.882791519165039;24.50092124938965;3.634047031402588;224.1723153591156;57.791810512542725;2.9441967010498047;2.782989740371704;1.7242717742919922;1.9042856693267822;;5.296290874481201;;14.348464488983154;3.616931200027466;3.991276979446411;1.0568130016326904;18.956826210021973;1.9544034004211426;1;5.710184097290039;208.5432653427124;2.9367549419403076;61.77708697319031;2.9490268230438232;1.9003660678863525;19.23942542076111;1.0264506340026855;1;1.9103038311004639;1.0774281024932861;1;1.948380947113037;1;1
30;14.657032012939453;5.845996141433716;17.383211374282837;5.615957975387573;54.39460730552673;4.802123546600342;1091.2435896396637;62.94150519371033;3.3087310791015625;3.0155587196350098;1.8749892711639404;1.936781883239746;;6.463469505310059;;14.433359146118164;4.681845426559448;5.567935943603516;1.0827839374542236;20.26624369621277;2.012786388397217;1.0966947078704834;6.466572999954224;474.7039473056793;3.577887535095215;62.195521116256714;3.6071360111236572;1.9526293277740479;20.405518770217896;1.0877158641815186;1.1418280601501465;2.0013911724090576;1.2978918552398682;1.0980143547058105;2.6266074180603027;1.0817391872406006;1.0412495136260986
31;21.200217247009277;6.181442499160767;18.379135847091675;5.7104332447052;61.30543923377991;5.025909423828125;;231.02504539489746;4.894914627075195;3.575533390045166;1.8847997188568115;2.0323641300201416;;7.427030801773071;;17.275388479232788;4.849329233169556;6.597058296203613;1.3162035942077637;49.01243257522583;2.444760799407959;1.1383450031280518;6.98906946182251;1046.008615732193;3.760892868041992;132.50341868400574;4.559185743331909;2.030211925506592;49.39966654777527;1.2836997509002686;1.1540286540985107;2.4870340824127197;1.3601055145263672;1.2424612045288086;2.7533674240112305;1.1546940803527832;1.138211727142334
32;23.37848687171936;9.66051197052002;18.86044430732727;5.799719572067261;109.75939130783081;5.364851474761963;;1086.2563252449036;5.112056016921997;4.848893880844116;1.901552438735962;2.502988338470459;;7.499745607376099;;23.845881938934326;5.465394735336304;7.500272512435913;1.7125661373138428;60.32168698310852;2.8725452423095703;1.2392561435699463;7.585145473480225;;3.9791431427001953;225.80519104003906;4.745691299438477;2.134270429611206;61.37604737281799;1.7095367908477783;1.203537940979004;2.923694610595703;1.692882776260376;1.3831565380096436;3.637484073638916;1.2601706981658936;1.203537940979004
33;30.3634512424469;9.666911125183105;27.941943883895874;8.289742708206177;199.86640763282776;5.895378589630127;;;5.456398248672485;4.912972688674927;1.9530479907989502;2.5433123111724854;;11.451420783996582;;25.804430723190308;5.5179502964019775;14.108606815338135;1.8446910381317139;72.8654727935791;3.5108726024627686;1.3419709205627441;9.062429428100586;;4.0490100383758545;277.9930987358093;5.15162992477417;2.2100026607513428;72.7275242805481;1.7477869987487793;1.3768234252929688;3.5522313117980957;1.6987190246582031;1.6947650909423828;3.7201600074768066;1.2789349555969238;1.2789349555969238
34;65.1541337966919;9.733612537384033;28.232972621917725;9.118853092193604;208.89964938163757;6.571002006530762;;;5.456403017044067;5.521727800369263;1.9651870727539062;2.6956026554107666;;12.823126316070557;;30.166755199432373;6.371514558792114;56.3129026889801;1.8776905536651611;103.87641334533691;3.956510305404663;1.5932598114013672;9.277601957321167;;5.317274570465088;1093.372398853302;5.484044551849365;2.4178202152252197;110.9631199836731;1.8254785537719727;1.6004180908203125;3.9766969680786133;1.8516435623168945;1.8169786930084229;4.096216440200806;1.705137014389038;1.5268194675445557
35;78.40868663787842;10.035526990890503;33.337990283966064;9.668071985244751;1049.5721499919891;7.436686277389526;;;5.863073348999023;5.820679664611816;2.0236244201660156;2.810662269592285;;14.173320293426514;;57.81490874290466;7.638918161392212;62.023775815963745;1.8856594562530518;180.07627081871033;5.278196811676025;1.6877281665802002;9.365458965301514;;6.397825002670288;;5.544044733047485;2.4701826572418213;190.7476258277893;1.8817179203033447;1.705085039138794;5.240913152694702;1.938420295715332;1.8655080795288086;5.145497798919678;1.8795697689056396;1.5527455806732178
36;92.40866589546204;11.670662879943848;34.42871570587158;9.928271055221558;;7.704537630081177;;;7.011187314987183;6.641102313995361;2.1086173057556152;2.894982099533081;;14.691880226135254;;62.490962982177734;7.905010223388672;130.504079580307;1.9974291324615479;188.66872262954712;5.4837706089019775;1.924670934677124;11.647223949432373;;6.61748480796814;;6.617737531661987;2.501053810119629;199.31779885292053;1.998882532119751;1.8618292808532715;5.615432977676392;1.991912841796875;1.8822455406188965;5.6756298542022705;1.9059505462646484;1.7477869987487793
37;118.87206053733826;11.79331111907959;35.64153814315796;10.088040113449097;;11.532218933105469;;;7.043147325515747;6.772839307785034;2.203887701034546;2.95487904548645;;14.860780715942383;;135.13130855560303;12.053378343582153;217.27667951583862;2.75570011138916;471.8767454624176;6.471978664398193;1.947150468826294;14.439173698425293;;7.060213565826416;;7.058080196380615;2.5780866146087646;482.5373866558075;2.7428863048553467;1.8966469764709473;6.447158098220825;2.4890177249908447;2.051267147064209;5.981985092163086;2.0805673599243164;1.845252275466919
38;132.4285626411438;14.716401100158691;36.313305139541626;11.572072982788086;;19.03374695777893;;;7.3832478523254395;7.3715386390686035;2.4656119346618652;3.0835988521575928;;14.978288650512695;;221.49050426483154;17.605790853500366;1076.6196298599243;3.1809885501861572;1016.872008562088;6.511626720428467;2.0482430458068848;14.4396390914917;;10.075725555419922;;7.340108156204224;2.6727347373962402;988.3107748031616;3.1544241905212402;2.024279832839966;6.584304571151733;2.8674662113189697;2.474696159362793;6.910386085510254;2.515002965927124;1.8710649013519287
39;135.59174728393555;14.749013900756836;38.652308225631714;11.633904218673706;;22.100120306015015;;;7.755686521530151;7.769338607788086;2.7863283157348633;3.209059715270996;;15.198326349258423;;1047.0913109779358;20.959803104400635;;3.6704325675964355;;12.177741527557373;2.473824977874756;15.04325246810913;;11.396390199661255;;7.947131872177124;2.9380221366882324;;3.501038074493408;2.509509801864624;12.121525526046753;3.5022895336151123;2.822580337524414;11.467925310134888;2.563063859939575;2.444760799407959
40;143.00567960739136;19.20206356048584;41.825310945510864;12.33657956123352;;22.348265647888184;;;9.577057838439941;9.465386390686035;2.8925793170928955;3.5089640617370605;;16.776511907577515;;;21.54724097251892;;3.679171085357666;;13.553314447402954;2.9260618686676025;15.282647609710693;;11.880263090133667;;9.300549507141113;3.600508451461792;;3.6472795009613037;2.8995461463928223;13.962570428848267;3.9822189807891846;3.483156442642212;12.311848640441895;2.9224376678466797;2.686629056930542
41;232.21730136871338;20.588387489318848;46.544058084487915;15.579773426055908;;25.004783630371094;;;12.153393745422363;11.443058013916016;3.555048942565918;3.9814810752868652;;17.02421736717224;;;28.65432333946228;;3.9192099571228027;;14.285877466201782;3.694563150405884;15.930907011032104;;13.753787994384766;;12.662437438964844;3.977210760116577;;4.018175363540649;3.5008440017700195;14.401363611221313;5.266750335693359;3.973846673965454;17.047105073928833;3.494088649749756;3.3087310791015625
42;248.11558508872986;22.200305700302124;48.98253035545349;18.4283287525177;;54.258174419403076;;;15.770763874053955;15.681636571884155;3.9534788131713867;4.115450620651245;;17.334041595458984;;;54.26538705825806;;5.036767482757568;;40.41486406326294;3.7100391387939453;17.485930919647217;;14.276183128356934;;16.006176233291626;4.023451566696167;;4.746450424194336;3.653374671936035;40.76319646835327;5.438885927200317;5.435811281204224;19.10669445991516;3.771092414855957;3.6472795009613037
43;333.0096483230591;31.109318494796753;53.302793741226196;20.60324239730835;;62.65952777862549;;;18.776756525039673;18.730003356933594;4.0977044105529785;5.429640054702759;;24.936936616897583;;;63.02916479110718;;5.520542621612549;;58.3260612487793;3.9800045490264893;18.078100442886353;;15.044193506240845;;17.66533613204956;5.085368633270264;;5.559983968734741;3.8419437408447266;58.565627336502075;6.4115376472473145;6.2756102085113525;20.256625175476074;4.239804267883301;3.653374671936035
44;552.2290585041046;48.5415313243866;60.866660594940186;31.269330739974976;;160.36799502372742;;;20.36249351501465;20.41477346420288;5.351790189743042;5.474205017089844;;52.915738105773926;;;166.809889793396;;5.853020906448364;;62.12645888328552;5.293024301528931;19.589415788650513;;17.295181035995483;;19.885749340057373;5.380443572998047;;5.898362159729004;5.185384750366211;61.844826221466064;7.279192924499512;6.615624189376831;50.43031549453735;5.259694814682007;5.185384750366211
45;599.0304038524628;56.69434928894043;84.65126276016235;33.31371212005615;;209.1896152496338;;;22.0291588306427;20.598156690597534;5.464345216751099;5.571370840072632;;61.91451549530029;;;201.19536471366882;;7.1749303340911865;;64.60300922393799;5.637141227722168;20.639633893966675;;24.266701698303223;;21.20821499824524;5.635793209075928;;6.878227472305298;5.662791967391968;62.150304555892944;7.544224262237549;7.250276565551758;61.440377950668335;5.674767017364502;5.205930471420288
46;819.5001420974731;58.644540309906006;101.6400945186615;35.52904224395752;;228.9660608768463;;;23.52765917778015;22.187908411026;6.43679404258728;6.46585750579834;;128.50354743003845;;;222.37304711341858;;7.848134994506836;;134.12558436393738;6.393309831619263;24.378288745880127;;25.483830451965332;;22.680598258972168;6.579189300537109;;8.003870964050293;6.366645812988281;134.11634016036987;7.806890249252319;8.095986127853394;66.81415009498596;6.431333541870117;5.80177903175354
47;873.8191137313843;70.52104830741882;125.33794903755188;38.473963260650635;;1058.7117774486542;;;24.825910568237305;24.212934494018555;6.907360076904297;6.8737473487854;;155.30606532096863;;;1062.8489611148834;;11.119649887084961;;228.21700167655945;6.499512672424316;54.166292667388916;;41.42788052558899;;34.12473654747009;7.255882024765015;;11.881876945495605;6.575097560882568;217.90517711639404;12.06894326210022;8.994405031204224;73.832768201828;6.557779550552368;6.366645812988281
48;930.3903317451477;86.11599278450012;126.10758543014526;48.49654698371887;;;;;56.3790602684021;56.33139395713806;8.361061334609985;8.395501613616943;;192.318030834198;;;;;13.971757411956787;;295.33180570602417;7.423419713973999;66.80059123039246;;56.572998046875;;55.862351179122925;8.351433992385864;;14.471866607666016;6.926719903945923;280.712030172348;12.189354658126831;11.425550937652588;75.32445645332336;7.215631723403931;6.8737473487854
49;;89.93484997749329;149.92300653457642;58.84804081916809;;;;;61.02563118934631;62.171207666397095;11.262325048446655;11.736239671707153;;272.20043897628784;;;;;19.632514715194702;;1078.509604692459;11.347501993179321;73.64988875389099;;61.57268524169922;;61.74666666984558;11.882067680358887;;18.941814184188843;11.8559091091156;1092.5012481212616;15.996253728866577;14.952141284942627;115.93945336341858;11.891324520111084;11.119649887084961
50;;126.65528631210327;165.3508312702179;85.11679029464722;;;;;74.10135197639465;73.82110667228699;12.105300426483154;12.121076345443726;;400.1743552684784;;;;;20.088162899017334;;;12.052975416183472;110.52165937423706;;67.44899559020996;;75.16900682449341;12.871116399765015;;19.47677230834961;12.967413425445557;;25.971225023269653;20.206480264663696;194.11659240722656;12.168790340423584;11.75598955154419
51;;277.46812629699707;1025.8111026287079;89.1227056980133;;;;;105.10536241531372;104.1026828289032;14.666885137557983;14.784178972244263;;458.5874762535095;;;;;29.65096616744995;;;13.341410160064697;114.37766671180725;;130.22217345237732;;114.44752717018127;14.505177736282349;;30.62920308113098;13.286712884902954;;41.35236430168152;23.260677337646484;272.2778215408325;13.615489482879639;13.286712884902954
52;;328.3766052722931;1560.7002336978912;125.14672255516052;;;;;111.0916919708252;110.59504556655884;17.507933378219604;17.966481924057007;;481.75098490715027;;;;;48.77318453788757;;;14.269955158233643;171.3133819103241;;160.45089030265808;;192.1037003993988;17.49852228164673;;48.398766040802;13.693403005599976;;56.776843786239624;26.17194104194641;413.6801872253418;28.777607202529907;13.650578260421753
53;;383.4130103588104;;171.42993831634521;;;;;244.0200424194336;203.76523995399475;23.957503080368042;24.30987572669983;;528.1930816173553;;;;;62.21972703933716;;;27.47596526145935;196.3051950931549;;213.35019850730896;;214.06669998168945;34.13131380081177;;60.82316517829895;27.904539108276367;;61.40076160430908;50.79584336280823;486.90691471099854;40.61730241775513;23.845881938934326
54;;1393.6232628822327;;280.7815856933594;;;;;258.8540930747986;211.95160102844238;41.09025549888611;41.1215546131134;;565.9529504776001;;;;;72.12954592704773;;;40.47491431236267;444.619256734848;;277.0757520198822;;242.68240690231323;40.537447452545166;;70.06512904167175;39.92411494255066;;65.98411464691162;61.40973663330078;1032.1917774677277;58.39344358444214;39.92411494255066
55;;;;330.3608160018921;;;;;474.5110638141632;473.40340209007263;58.85971808433533;58.7030086517334;;1008.4366779327393;;;;;103.68040895462036;;;58.12658667564392;1027.4180269241333;;1070.7105247974396;;468.87621545791626;57.76959729194641;;105.10578775405884;57.20651030540466;;101.0264151096344;75.06283712387085;;66.37700319290161;48.398766040802
56;;;;;;;;;1059.5982599258423;1028.1633491516113;61.255258321762085;61.88186573982239;;;;;;;182.55289793014526;;;62.96622633934021;;;;;1055.5445301532745;60.73324513435364;;106.90166115760803;60.207000970840454;;134.67488956451416;109.91172862052917;;69.48081064224243;60.207000970840454
57;;;;;;;;;1222.3610713481903;1067.1071410179138;67.73207783699036;67.29368114471436;;;;;;;201.7274672985077;;;64.67703175544739;;;;;1239.7132451534271;62.168108224868774;;197.15985321998596;61.4846408367157;;226.00599598884583;190.4229714870453;;70.70043110847473;60.32168698310852
58;;;;;;;;;;1500.1719191074371;107.08152747154236;122.89531135559082;;;;;;;210.87139058113098;;;131.33811712265015;;;;;;137.7171130180359;;211.89464473724365;121.46331906318665;;283.1005446910858;243.09321236610413;;211.07054209709167;104.1026828289032
59;;;;;;;;;;1736.983763217926;134.18217635154724;135.0299985408783;;;;;;;482.49085760116577;;;134.4237027168274;;;;;;139.66049528121948;;483.6738760471344;134.66011261940002;;495.87180757522583;462.9769253730774;;218.48357343673706;130.22217345237732
60;;;;;;;;;;;218.436448097229;265.59691524505615;;;;;;;1002.0748882293701;;;217.0425431728363;;;;;;218.5325322151184;;1004.7583427429199;217.62021660804749;;1072.1513905525208;1131.1364665031433;;341.9564354419708;180.07627081871033
61;;;;;;;;;;;281.7257752418518;281.389390707016;;;;;;;;;;285.958713054657;;;;;;284.27443289756775;;;282.911732673645;;;;;1088.5462529659271;277.0757520198822
62;;;;;;;;;;;1083.2411539554596;1092.263967037201;;;;;;;;;;1095.1268661022186;;;;;;1082.7023665904999;;;1091.002191066742;;;;;;988.3107748031616


==> stationary_csv/lumbroso/mc-time-1800-INC-relative-error-max-norm-value-texpgf-scatter.csv <==
Benchmark-id;Name;Parameters;Type;Orig;states;transient-states;max-SCC-chain-length;non-bottom-SCCs;max-non-bottom-SCC-size;bottom-SCCs;max-bottom-SCC-size;topology;storm.sparse.topological-eqsys-e-sparselu.ignored;storm.sound-rel.topological-evt-n-ii.0.001;storm.sparse.topological-classic-sparselu.ignored;storm.sparse-abs.topological-classic-g-gmres.1e-06;storm.sparse-abs.topological-evt-g-gmres.1e-06;storm.exact.topological-evt-e-sparselu.ignored;storm.sparse.topological-evt-e-sparselu.ignored;storm.sparse-rel.topological-eqsys-g-gmres.1e-06;storm.sparse-rel.topological-evt-g-gmres.1e-06;storm.exact.topological-eqsys-e-sparselu.ignored;storm.sparse-abs.topological-eqsys-g-gmres.1e-06;storm.sparse-rel.topological-classic-g-gmres.1e-06;storm.exact.topological-classic-sparselu.ignored;Best
lumbroso-reduced.1000;lumbroso-reduced;1000;dtmc;jani;150007;100007;15;99908;100;50000;1;cyclic;1;1;291.106;290.977;1;1;1;1;1;1;1;291.167;6000;1
lumbroso-reduced.1024000;lumbroso-reduced;1024000;dtmc;jani;-8000;-8000;NA;-8000;-8000;-8000;-8000;NA;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000
lumbroso-reduced.16000;lumbroso-reduced;16000;dtmc;jani;2400127;1600127;23;1600028;100;800000;1;cyclic;99.231;66.052;6000;6000;56.616;63.261;70.923;56.06;61.48;63.532;57.06;6000;6000;56.06
lumbroso-reduced.250;lumbroso-reduced;250;dtmc;jani;37501;25001;11;24902;100;12500;1;cyclic;1;1;18.528;18.288;1;1;1;1;1;1;1;18.303;126.268;1
lumbroso-reduced.256000;lumbroso-reduced;256000;dtmc;jani;-8000;-8000;NA;-8000;-8000;-8000;-8000;NA;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000
lumbroso-reduced.32000;lumbroso-reduced;32000;dtmc;jani;4800255;3200255;25;3200156;100;1600000;1;cyclic;370.468;384.207;6000;6000;378.644;389.387;383.565;378.236;381.412;390.452;374.988;6000;6000;370.468
lumbroso-reduced.4000;lumbroso-reduced;4000;dtmc;jani;600031;400031;19;399932;100;200000;1;cyclic;4.024;4.021;6000;6000;3.897;4.635;3.961;3.909;3.726;4.749;3.996;6000;6000;3.726
lumbroso-reduced.500;lumbroso-reduced;500;dtmc;jani;75003;50003;13;49904;100;25000;1;cyclic;1;1;71.55;71.673;1;1;1;1;1;1;1;71.965;597.578;1
lumbroso-reduced.512000;lumbroso-reduced;512000;dtmc;jani;-8000;-8000;NA;-8000;-8000;-8000;-8000;NA;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000
lumbroso-reduced.64000;lumbroso-reduced;64000;dtmc;jani;-8000;-8000;NA;-8000;-8000;-8000;-8000;NA;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000
lumbroso-reduced.8000;lumbroso-reduced;8000;dtmc;jani;1200063;800063;21;799964;100;400000;1;cyclic;15.299;15.285;6000;6000;15.037;16.767;14.956;14.82;14.64;16.818;15.323;6000;6000;14.64


==> stationary_csv/lumbroso/wallclock-time-1800-INC-relative-error-max-norm-value-texpgf-scatter.csv <==
Benchmark-id;Name;Parameters;Type;Orig;states;transient-states;max-SCC-chain-length;non-bottom-SCCs;max-non-bottom-SCC-size;bottom-SCCs;max-bottom-SCC-size;topology;storm.sparse.topological-eqsys-e-sparselu.ignored;storm.sound-rel.topological-evt-n-ii.0.001;storm.sparse.topological-classic-sparselu.ignored;storm.sparse-abs.topological-classic-g-gmres.1e-06;storm.sparse-abs.topological-evt-g-gmres.1e-06;storm.exact.topological-evt-e-sparselu.ignored;storm.sparse.topological-evt-e-sparselu.ignored;storm.sparse-rel.topological-eqsys-g-gmres.1e-06;storm.sparse-rel.topological-evt-g-gmres.1e-06;storm.exact.topological-eqsys-e-sparselu.ignored;storm.sparse-abs.topological-eqsys-g-gmres.1e-06;storm.sparse-rel.topological-classic-g-gmres.1e-06;storm.exact.topological-classic-sparselu.ignored;Best
lumbroso-reduced.1000;lumbroso-reduced;1000;dtmc;jani;150007;100007;15;99908;100;50000;1;cyclic;1.3349642753601074;1.3467247486114502;292.1682336330414;292.02376770973206;1.3697021007537842;2.8096132278442383;1.3330416679382324;1.4222447872161865;1.414268970489502;2.8271408081054688;1.3429079055786133;292.22343277931213;6000;1.3330416679382324
lumbroso-reduced.1024000;lumbroso-reduced;1024000;dtmc;jani;-8000;-8000;NA;-8000;-8000;-8000;-8000;NA;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000
lumbroso-reduced.16000;lumbroso-reduced;16000;dtmc;jani;2400127;1600127;23;1600028;100;800000;1;cyclic;199.95364212989807;165.99609231948853;6000;6000;151.79153037071228;181.06981825828552;170.16981029510498;151.2826600074768;154.91708731651306;182.1478714942932;155.32012748718262;6000;6000;151.2826600074768
lumbroso-reduced.250;lumbroso-reduced;250;dtmc;jani;37501;25001;11;24902;100;12500;1;cyclic;1;1;18.758675813674927;18.528878927230835;1;1;1;1;1;1;1;18.53484582901001;126.82185506820679;1
lumbroso-reduced.256000;lumbroso-reduced;256000;dtmc;jani;-8000;-8000;NA;-8000;-8000;-8000;-8000;NA;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000
lumbroso-reduced.32000;lumbroso-reduced;32000;dtmc;jani;4800255;3200255;25;3200156;100;1600000;1;cyclic;883.448823928833;932.7339887619019;6000;6000;882.7305171489716;937.3391087055206;905.2695074081421;882.6498897075653;885.3712329864502;937.8914120197296;877.3971960544586;6000;6000;877.3971960544586
lumbroso-reduced.4000;lumbroso-reduced;4000;dtmc;jani;600031;400031;19;399932;100;200000;1;cyclic;12.045460224151611;12.06332540512085;6000;6000;11.993931531906128;17.90582013130188;12.319944620132446;11.998661756515503;11.65824031829834;18.35392451286316;12.042739152908325;6000;6000;11.65824031829834
lumbroso-reduced.500;lumbroso-reduced;500;dtmc;jani;75003;50003;13;49904;100;25000;1;cyclic;1;1;71.9834132194519;72.11765813827515;1;1.2701952457427979;1;1;1;1.27213716506958;1;72.40402793884277;598.6715145111084;1
lumbroso-reduced.512000;lumbroso-reduced;512000;dtmc;jani;-8000;-8000;NA;-8000;-8000;-8000;-8000;NA;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000
lumbroso-reduced.64000;lumbroso-reduced;64000;dtmc;jani;-8000;-8000;NA;-8000;-8000;-8000;-8000;NA;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000
lumbroso-reduced.8000;lumbroso-reduced;8000;dtmc;jani;1200063;800063;21;799964;100;400000;1;cyclic;41.75681257247925;41.870779275894165;6000;6000;41.60541796684265;53.31794857978821;41.40009045600891;41.35343527793884;41.25882411003113;54.568211793899536;42.44950890541077;6000;6000;41.25882411003113


==> stationary_csv/mc-time-1800-INC-relative-error-max-norm-value-texpgf-scatter.csv <==
Benchmark-id;Name;Parameters;Type;Orig;states;transient-states;max-SCC-chain-length;non-bottom-SCCs;max-non-bottom-SCC-size;bottom-SCCs;max-bottom-SCC-size;topology;megg.default-abs.ap-naive.0.001;megg.default-abs.ap-sample.0.001;storm.sound-rel.topological-evt-n-ii.0.001;storm.sparse-abs.topological-classic-g-gmres.1e-06;storm.sparse-abs.topological-classic-g-gmres.0.001;storm.exact.topological-evt-e-sparselu.ignored;prism.explicit-rel.default.1e-06;storm.sparse.topological-evt-e-sparselu.ignored;prism.hybrid-rel.default.1e-06;storm.sparse-rel.topological-eqsys-g-gmres.0.001;storm.sound-abs.topological-evt-n-ii.0.001;storm.sparse-abs.topological-evt-g-gmres.1e-06;storm.sparse.topological-classic-sparselu.ignored;storm.exact.topological-classic-sparselu.ignored;storm.sparse-abs.topological-eqsys-g-gmres.1e-06;storm.sound-rel.topological-evt-n-ii.1e-06;prism.hybrid-rel.default.0.001;storm.sparse-rel.topological-evt-g-gmres.1e-06;storm.sparse-abs.topological-evt-g-gmres.0.001;storm.sparse-rel.topological-eqsys-g-gmres.1e-06;storm.sparse-rel.topological-evt-g-gmres.0.001;storm.sound-abs.topological-evt-n-ii.1e-06;prism.sparse-rel.default.0.001;storm.sparse-rel.topological-classic-g-gmres.0.001;prism.default.default.0.001;storm.exact.topological-eqsys-e-sparselu.ignored;storm.sparse.topological-eqsys-e-sparselu.ignored;prism.explicit-rel.default.0.001;storm.sparse-abs.topological-eqsys-g-gmres.0.001;prism.sparse-rel.default.1e-06;storm.sparse-rel.topological-classic-g-gmres.1e-06;Best
brp.1024-4;brp;1024-4;dtmc;prism;69639;67586;-8000;67586;1;2053;1;-8000;6000;6000;1;8.492;9.355;11.167;1564.098;1;6000;1;1;1;8.645;6000;1;1;6000;1;1;1;1;1;6000;8.386;6000;11.128;1;1524.722;1;6000;8.69;1
brp.1024-5;brp;1024-5;dtmc;prism;82952;80898;-8000;80898;1;2054;1;-8000;6000;-20000;1;10.417;10.16;17.985;6000;1;6000;1;1;1;11.001;6000;1;1;6000;1;1;1;1;1;6000;12.111;6000;17.962;1;6000;1;6000;10.418;1
brp.2048-4;brp;2048-4;dtmc;prism;139271;135170;-8000;135170;1;4101;1;-8000;6000;6000;1;35.303;35.45;59.464;6000;1;6000;1;1;1;41.48;6000;1;1;6000;1;1;1;1;1;6000;35.306;6000;59.531;1;6000;1;6000;35.026;1
brp.2048-5;brp;2048-5;dtmc;prism;165896;161794;-8000;161794;1;4102;1;-8000;6000;6000;1.059;43.644;49.89;95.638;6000;1.047;6000;1.042;1.044;1.049;43.489;6000;1.08;1.07;6000;1.105;1.012;1.104;1.038;1.072;6000;44.114;6000;95.572;1.051;6000;1.091;6000;44.036;1.012
brp.512-5;brp;512-5;dtmc;prism;41480;40450;-8000;40450;1;1030;1;-8000;6000;-20000;1;2.607;2.513;3.321;252.706;1;831.995;1;1;1;2.506;915.971;1;1;888.707;1;1;1;1;1;895.074;2.565;871.102;3.318;1;250.617;1;902.327;2.557;1
cluster.128;cluster;128;ctmc;prism;597012;0;-8000;0;0;1;597012;-8000;6000;6000;6000;68.702;1.329;6000;6000;6000;14.09;1.271;6000;332.126;6000;6000;67.44;-20000;12.915;329.359;351.53;68.598;327.824;-20000;8.949;1.342;13.02;6000;6000;6000;1.299;9.459;74.594;1.271
cluster.256;cluster;256;ctmc;prism;2373652;0;-8000;0;0;1;2373652;-8000;6000;6000;6000;252.716;5.189;6000;6000;6000;-20000;5.248;6000;6000;6000;6000;258.527;-20000;148.021;6000;6000;257.861;6000;-20000;91.481;5.196;148.095;6000;6000;6000;5.232;-20000;251.854;5.189
cluster.64;cluster;64;ctmc;prism;151060;0;-8000;0;0;1;151060;-8000;6000;6000;6000;15.725;1;6000;6000;68.038;-20000;1;6000;44.116;368.126;6000;16.986;-20000;1.204;43.902;43.986;15.626;44.254;-20000;1.078;1;1.205;6000;365.479;6000;1;-20000;15.346;1
coupon.5-2-5;coupon;5-2-5;dtmc;pgcl;5397;5372;-8000;3112;172;25;1;-8000;-20000;-20000;1;1;1;1;-20000;1;-20000;1;6000;1;1;1.051;1;1;-20000;1;1;1;1;6000;-20000;1;-20000;1;1;-20000;1;-20000;1;1
coupon.7-3-5;coupon;7-3-5;dtmc;pgcl;337710;337367;-8000;229826;3138;343;1;-8000;-20000;-20000;1.533;41.464;40.764;25.735;-20000;1.204;-20000;1.238;6000;1.182;69.199;6000;1.204;1.577;-20000;1.179;1.212;1.181;1.196;6000;-20000;46.138;-20000;25.266;1.224;-20000;1.195;-20000;42.55;1.179
crafted-branch.0.001-20-1000-100;crafted-branch;0.001-20-1000-100;dtmc;prism;107079;7079;-8000;7079;1;1000;100;-8000;-20000;-20000;6000;20000;20000;7.478;8.638;1;89.271;20000;6000;20000;20000;16.574;20000;6000;81.423;20000;20000;20000;20000;6000;97.403;20000;82.43;10.494;20000;9.83;20000;108.019;20000;1
crafted-branch.0.001-20-1000-1000;crafted-branch;0.001-20-1000-1000;dtmc;prism;1007079;7079;-8000;7079;1;1000;1000;-8000;-20000;-20000;6000;20000;20000;955.417;111.062;20000;6000;20000;6000;20000;20000;1351.708;20000;6000;6000;20000;20000;20000;20000;6000;6000;20000;6000;1329.97;20000;107.952;20000;6000;20000;107.952
crafted-branch.0.001-20-1000-10000;crafted-branch;0.001-20-1000-10000;dtmc;prism;10007079;7079;-8000;7079;1;1000;10000;-8000;-20000;-20000;6000;72.636;73.622;6000;6000;6000;6000;80.971;6000;96.686;6000;6000;84.85;6000;6000;95.89;90.514;83.182;89.653;6000;6000;71.888;6000;6000;6000;6000;83.674;6000;71.881;71.881
crafted-error.0.0000001-0.5;crafted-error;0.0000001-0.5;dtmc;prism;4;0;-8000;0;0;1;4;-8000;-20000;-20000;27.579;1;1;1;1;1;-20000;1;27.89;1;1;1;1;38.466;-20000;1;1;1;1;37.527;-20000;1;-20000;1;1;1;1;-20000;1;1
crafted-loop.1000;crafted-loop;1000;dtmc;prism;1000;0;-8000;0;0;1;1000;-8000;-20000;-20000;6000;20000;20000;1;-20000;20000;-20000;20000;6000;20000;20000;30.497;20000;6000;-20000;20000;20000;20000;20000;6000;-20000;20000;-20000;30.459;20000;1;20000;-20000;20000;1
crafted-loop.10000;crafted-loop;10000;dtmc;prism;10000;0;-8000;0;0;1;10000;-8000;6000;6000;6000;20000;20000;2.378;-20000;20000;-20000;20000;6000;20000;20000;6000;20000;6000;-20000;20000;20000;20000;20000;6000;-20000;20000;-20000;6000;20000;-20000;20000;-20000;20000;2.378
crafted-loop.100000;crafted-loop;100000;dtmc;prism;100000;0;-8000;0;0;1;100000;-8000;6000;6000;6000;1;1;-20000;6000;1;6000;1;6000;1;6000;6000;1;6000;6000;1;1;1;1;6000;-20000;1;6000;6000;6000;6000;1;-20000;1;1
crafted-loop.1000000;crafted-loop;1000000;dtmc;prism;1000000;0;-8000;0;0;1;1000000;-8000;6000;6000;6000;1;1;6000;6000;1.139;6000;1;6000;1.193;6000;6000;1;6000;6000;1.191;1.205;1;1.184;6000;6000;1;6000;6000;6000;6000;1;6000;1;1
crowds.3-5;crowds;3-5;dtmc;prism;1198;1142;-8000;750;15;56;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crowds.4-10;crowds;4-10;dtmc;prism;30070;29069;-8000;18513;30;1001;1;-8000;6000;-20000;1;13.817;13.184;1;4.369;1;79.241;1;20000;1;20.072;286.845;1;1;65.33;1;1;1;1;1;71.231;14.761;68.474;1;1;3.799;1;86.803;13.758;1
crowds.4-15;crowds;4-15;dtmc;prism;119800;115924;-8000;73288;45;3876;1;-8000;6000;6000;1;372.447;374.26;2.097;110.911;1;859.316;1;20000;1;496.631;6000;1;1;666.659;1;1;1;1;20000;706.57;365.09;662.602;2.093;1;100.038;1;939.047;376.845;1
crowds.4-5;crowds;4-5;dtmc;prism;3515;3389;-8000;2213;15;126;1;-8000;6000;-20000;1;1;1;1;1;1;3.212;1;20000;1;1;3.903;1;1;2.92;1;1;1;1;1;3.342;1;3.194;1;1;1;1;3.406;1;1
crowds.5-10;crowds;5-10;dtmc;prism;111294;108291;-8000;68706;30;3003;1;-8000;6000;6000;1;335.428;335.693;1.634;71.621;1;686.901;1;20000;1;407.842;6000;1;1;524.874;1;1;1;1;20000;581.139;328.808;533.805;1.639;1;69.338;1;768.112;330.299;1
crowds.5-15;crowds;5-15;dtmc;prism;592060;576556;-8000;363376;45;15504;1;-8000;6000;6000;11.411;6000;6000;16.461;6000;6.938;6000;6.66;20000;8.341;6000;6000;6.889;10.468;6000;6.477;6.844;7.917;6.503;20000;6000;6000;6000;15.923;6.881;6000;7.015;6000;6000;6.477
crowds.6-10;crowds;6-10;dtmc;prism;352535;344527;-8000;217855;30;8008;1;-8000;6000;6000;5.142;6000;6000;7.289;699.468;3.073;6000;3.3;20000;3.139;6000;6000;3.132;5.185;6000;3.139;3.118;3.127;3.263;20000;6000;6000;6000;7.22;3.075;654.593;3.039;6000;6000;3.039
crowds.6-5;crowds;6-5;dtmc;prism;18817;18355;-8000;11887;15;462;1;-8000;6000;-20000;1;4.285;4.708;1;2.088;1;35.948;1;20000;1;5.683;79.778;1;1;29.617;1;1;1;1;20000;31.694;4.347;31.672;1;1;1.521;1;37.958;4.174;1
egl.5-2;egl;5-2;dtmc;prism;33790;33789;-8000;33789;1;1;1;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-4;egl;5-4;dtmc;prism;74750;74749;-8000;74749;1;1;1;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-6;egl;5-6;dtmc;prism;115710;115709;-8000;115709;1;1;1;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-8;egl;5-8;dtmc;prism;156670;156669;-8000;156669;1;1;1;-8000;-20000;-20000;1;1;1;1;1;1;1.376;1;1;1;1;1;1;1;1.391;1;1;1;1;1;1.366;1;1.388;1;1;1;1;1.378;1;1
embedded.2;embedded;2;ctmc;prism;3478;3442;-8000;2594;53;36;1;-8000;-20000;-20000;1.649;1;20000;1;4.961;1;1.61;20000;6000;1;1;5.262;1;2.493;1.079;1;20000;1;20000;6000;1;20000;1.056;1;1;1.825;20000;1.327;1;1
embedded.4;embedded;4;ctmc;prism;5168;5132;-8000;3860;79;36;1;-8000;-20000;-20000;1.852;1;20000;1;7.592;1;2.244;20000;6000;1;1;7.159;1;2.749;1.49;1;20000;1;20000;6000;1.137;20000;1.62;1;1;2.975;20000;1.948;1;1
embedded.5;embedded;5;ctmc;prism;6013;5977;-8000;4493;92;36;1;-8000;-20000;-20000;1.937;1;20000;1;9.991;1;2.726;20000;6000;1;1;8.892;1;2.864;1.925;1;20000;1;20000;6000;1.153;20000;1.757;1;1;3.383;20000;2.2;1;1
embedded.6;embedded;6;ctmc;prism;6858;6822;-8000;5126;105;36;1;-8000;-20000;-20000;2.019;1;20000;1.269;10.618;1;2.698;20000;6000;1;1;13.778;1;3.071;1.69;1;20000;1;20000;6000;1.275;20000;1.818;1.279;1;4.545;20000;2.397;1;1
embedded.7;embedded;7;ctmc;prism;7703;7667;-8000;5759;118;36;1;-8000;-20000;-20000;2.096;1;20000;1.354;12.046;1;3.368;20000;6000;1;1;10.881;1;3.12;2.247;1;20000;1;20000;6000;1.556;20000;2.199;1.364;1;4.419;20000;2.705;1;1
embedded.8;embedded;8;ctmc;prism;8548;8512;-8000;6392;131;36;1;-8000;-20000;-20000;2.193;1;20000;1.61;13.041;1;3.449;20000;6000;1;1;12.694;1;3.295;2.253;1;20000;1;20000;6000;1.585;20000;2.427;1.628;1;4.848;20000;2.944;1;1
fms.7;fms;7;ctmc;prism;1639440;0;-8000;0;0;1;1639440;-8000;6000;6000;6000;7.723;5.665;6000;6000;6000;88.22;6.444;6000;8.291;6000;6000;7.732;6000;35.319;8.159;6.924;7.172;6.666;6000;25.284;5.752;36.646;6000;6000;6000;6.29;48.019;7.554;5.665
fms.8;fms;8;ctmc;prism;4459455;0;-8000;0;0;1;4459455;-8000;6000;6000;6000;23.628;20.064;6000;6000;6000;322.939;17.594;6000;27.53;6000;6000;23.782;6000;129.26;27.738;22.061;23.645;21.855;6000;77.015;19.881;119.537;6000;6000;6000;18.298;150.395;24.472;17.594
fms.9;fms;9;ctmc;prism;11058190;0;-8000;0;0;1;11058190;-8000;6000;6000;6000;64.23;50.922;6000;6000;6000;1428.577;51.226;6000;6000;6000;6000;66.588;6000;497.904;6000;6000;65.16;6000;6000;202.918;48.894;530.346;6000;6000;6000;50.464;422.586;64.754;48.894
haddad-monmege.20-0.7;haddad-monmege;20-0.7;dtmc;prism;41;39;-8000;1;39;2;1;-8000;6000;-20000;2.995;1;20000;1;-20000;1;-20000;1;8.076;1;1;1;1;5.644;1;1;1;1;1;6000;1;20000;1;1;1;1;1;-20000;1;1
herman.11;herman;11;dtmc;prism;2048;2026;-8000;5;924;1;22;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
herman.13;herman;13;dtmc;prism;8192;8166;-8000;6;3432;1;26;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
herman.15;herman;15;dtmc;prism;32768;32738;-8000;7;12870;1;30;-8000;-20000;-20000;1.099;1;1;7.323;6000;1.1;1;1;1.075;1.088;1;1;1;1.076;1;1.11;1.087;1;1.086;1.081;1;1;1;1;1;6000;1;1;1;1
herman.17;herman;17;dtmc;prism;131072;131038;-8000;8;48620;1;34;-8000;-20000;-20000;9.915;3.236;3.204;6000;6000;9.859;1;3.25;10.227;10.071;3.255;6000;3.209;10.265;1;9.887;10.07;3.34;10.335;10.343;1;3.309;1;6000;3.265;6000;3.226;1;3.325;1
herman.9;herman;9;dtmc;prism;512;494;-8000;4;252;1;18;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
kanban.4;kanban;4;ctmc;prism;454475;0;-8000;0;0;1;454475;-8000;6000;6000;6000;1.99;1.357;6000;6000;6000;-20000;1.294;6000;2.544;6000;6000;1.976;-20000;1.946;2.567;2.074;1.825;1.971;-20000;2.842;1.308;2.016;6000;6000;6000;1.331;-20000;1.837;1.294
kanban.5;kanban;5;ctmc;prism;2546432;0;-8000;0;0;1;2546432;-8000;6000;6000;6000;13.384;7.874;6000;6000;6000;-20000;7.508;6000;21.14;6000;6000;13.693;-20000;18.653;22.739;15.324;14.889;15.275;-20000;19.487;7.54;18.673;6000;6000;6000;7.674;-20000;14.72;7.508
kanban.6;kanban;6;ctmc;prism;11261376;0;-8000;0;0;1;11261376;-8000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000;115.668;6000;6000;6000;6000;-20000;108.873;6000;114.903;6000;6000;6000;6000;6000;6000;108.873
leader_sync.4-2;leader_sync;4-2;dtmc;prism;61;60;-8000;33;28;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-3;leader_sync;4-3;dtmc;prism;274;273;-8000;203;71;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-4;leader_sync;4-4;dtmc;prism;812;811;-8000;678;134;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-2;leader_sync;5-2;dtmc;prism;141;140;-8000;46;95;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-3;leader_sync;5-3;dtmc;prism;1050;1049;-8000;786;264;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-4;leader_sync;5-4;dtmc;prism;4244;4243;-8000;3731;513;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
lumbroso-reduced.1000;lumbroso-reduced;1000;dtmc;jani;150007;100007;-8000;99908;100;50000;1;-8000;-20000;-20000;1;294.726;293.475;1;-20000;1;-20000;1;20000;1;316.992;6000;1;1;-20000;1;1;1;1;20000;-20000;300.748;-20000;1;1;-20000;1;-20000;288.894;1
lumbroso-reduced.4000;lumbroso-reduced;4000;dtmc;jani;600031;400031;-8000;399932;100;200000;1;-8000;-20000;-20000;4.008;6000;6000;4.64;-20000;3.914;-20000;3.699;20000;3.931;6000;6000;3.929;4.051;-20000;4.071;3.925;3.699;4.088;20000;-20000;6000;-20000;4.617;3.98;-20000;3.985;-20000;6000;3.699
lumbroso-reduced.8000;lumbroso-reduced;8000;dtmc;jani;1200063;800063;-8000;799964;100;400000;1;-8000;-20000;-20000;15.245;6000;6000;16.825;-20000;14.993;-20000;14.654;20000;15.249;6000;6000;15.26;17.761;-20000;15.099;15.12;14.786;14.982;20000;-20000;6000;-20000;16.807;14.987;-20000;15.22;-20000;6000;14.654
lumbroso.1000;lumbroso;1000;dtmc;prism;375004;325004;-8000;324555;450;50000;1;-8000;-20000;-20000;1.799;6000;6000;2.196;6000;1.779;6000;1.766;20000;1.691;6000;6000;1.693;1.895;6000;1.729;1.705;1.728;1.745;20000;6000;6000;6000;2.177;1.791;6000;1.691;6000;6000;1.691
lumbroso.4000;lumbroso;4000;dtmc;prism;1500028;1300028;-8000;1299579;450;200000;1;-8000;6000;6000;25.338;6000;6000;26.868;6000;25.029;6000;25.752;20000;24.866;6000;6000;24.847;26.139;6000;25.582;25.135;25.592;25.78;20000;6000;6000;6000;26.822;24.974;6000;25.163;6000;6000;24.847
lumbroso.8000;lumbroso;8000;dtmc;prism;3000060;2600060;-8000;2599611;450;400000;1;-8000;6000;6000;110.837;6000;6000;116.405;6000;111.95;6000;121.613;20000;153.091;6000;6000;133.748;129.421;6000;114.656;134.044;112.152;139.68;20000;6000;6000;6000;115.792;113.51;6000;124.65;6000;6000;110.837
majority.;majority;;ctmc;prism;192000;0;-8000;0;0;1;192000;-8000;6000;6000;1043.797;1.292;1;6000;6000;6000;-20000;1;1083.311;1;6000;6000;1.292;1472.257;5.268;1;1;1.177;1;1201.606;4.727;1;5.263;6000;6000;6000;1;-20000;1.18;1
mapk_cascade.5;mapk_cascade;5;ctmc;prism;408366;0;-8000;0;0;1;408366;-8000;6000;6000;6000;2.771;1.482;6000;6000;6000;-20000;1.465;6000;18.329;6000;6000;2.784;6000;21.311;18.433;11.121;2.802;10.651;6000;15.894;1.405;25.049;6000;6000;6000;1.498;-20000;2.757;1.405
mapk_cascade.6;mapk_cascade;6;ctmc;prism;1373026;0;-8000;0;0;1;1373026;-8000;6000;6000;6000;11.414;5.384;6000;6000;6000;-20000;5.254;6000;145.265;6000;6000;11.326;6000;66.537;139.955;74.263;10.789;74.222;6000;39.977;5.239;64.694;6000;6000;6000;5.565;-20000;10.818;5.239
mapk_cascade.7;mapk_cascade;7;ctmc;prism;3979348;0;-8000;0;0;1;3979348;-8000;6000;6000;6000;33.791;17.744;6000;6000;6000;6000;17.699;6000;1346.612;6000;6000;33.379;6000;184.531;1338.39;766.342;33.532;770.961;6000;107.441;17.425;236.888;6000;6000;6000;17.795;-20000;33.682;17.425
nand.20-2;nand;20-2;dtmc;prism;154942;154921;-8000;154921;1;21;1;-8000;6000;-20000;1;1;1;1.497;11.899;1;22.306;1;1;1.001;1;6.868;1;1;22.284;1.017;1;1.017;1;1;21.207;1;22.227;1.484;1;12.098;1;20.929;1;1
nand.20-3;nand;20-3;dtmc;prism;231552;231531;-8000;231531;1;21;1;-8000;6000;-20000;2.076;1;1;3.019;26.441;2.085;39.8;2.078;2.082;2.104;1;13.075;2.035;2.13;38.946;2.071;2.094;2.075;2.086;2.133;36.659;1;39.0;2.995;2.089;25.306;2.054;37.002;1;1
nand.20-4;nand;20-4;dtmc;prism;308162;308141;-8000;308141;1;21;1;-8000;6000;-20000;3.649;1;1;5.096;43.177;3.685;62.947;3.692;3.685;3.657;1.047;20.928;3.664;3.696;60.683;3.733;3.67;3.738;3.693;3.746;56.686;1;61.288;5.1;3.698;42.83;3.693;57.254;1;1
nand.40-1;nand;40-1;dtmc;prism;1004862;1004821;-8000;1004821;1;41;1;-8000;6000;-20000;37.491;6.418;6.684;41.967;156.422;37.513;294.108;37.641;37.777;37.508;6.553;87.09;38.123;37.977;294.278;37.701;37.212;38.13;37.665;38.31;231.706;6.412;294.21;42.46;37.539;154.168;37.715;233.634;6.481;6.412
nand.40-2;nand;40-2;dtmc;prism;2003082;2003041;-8000;2003041;1;41;1;-8000;6000;-20000;148.394;12.941;13.388;155.554;567.339;145.672;790.41;147.668;150.517;146.821;13.214;290.318;148.733;150.198;779.467;145.659;145.115;143.955;145.749;150.958;663.514;13.095;759.972;155.106;144.559;580.344;148.684;668.208;12.956;12.941
nand.40-4;nand;40-4;dtmc;prism;3999522;3999481;-8000;3999481;1;41;1;-8000;6000;6000;702.107;25.928;26.497;730.243;6000;696.519;6000;709.31;717.732;708.119;25.957;948.572;706.493;702.938;6000;704.748;700.981;705.054;698.129;707.532;6000;26.112;6000;735.788;696.818;6000;702.865;6000;26.203;25.928
oscillators.6-10-0.1-1-0.1-1.0;oscillators;6-10-0.1-1-0.1-1.0;dtmc;prism;5006;5004;-8000;1797;956;1;2;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
oscillators.6-8-0.1-1-0.1-1.0;oscillators;6-8-0.1-1-0.1-1.0;dtmc;prism;1717;1715;-8000;540;226;1;2;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
oscillators.7-10-0.1-1-0.1-1.0;oscillators;7-10-0.1-1-0.1-1.0;dtmc;prism;11441;11439;-8000;3550;1046;1;2;-8000;-20000;-20000;1;1;1;1;1;1;1.827;1;1;1;1;1;1;1;1.594;1;1;1;1;1;1.784;1;1.854;1;1;1;1;1.566;1;1
oscillators.8-10-0.1-1-0.1-1.0;oscillators;8-10-0.1-1-0.1-1.0;dtmc;prism;24311;24309;-8000;6620;1054;1;2;-8000;-20000;-20000;1;1;1;1;1;1;5.246;1;1;1;1;1;1;1;5.323;1;1;1;1;1;5.768;1;6.21;1;1;1;1;5.835;1;1
oscillators.8-8-0.1-1-0.1-1.0;oscillators;8-8-0.1-1-0.1-1.0;dtmc;prism;6436;6434;-8000;1456;238;1;2;-8000;-20000;-20000;1;1;1;1;1;1;1.328;1;1;1;1;1;1;1;1.269;1;1;1;1;1;1.292;1;1.214;1;1;1;1;1.346;1;1
philosophers.4;philosophers;4;ctmc;greatspn;34;33;-8000;1;33;1;1;-8000;-20000;-20000;1;1;1;1;-20000;1;-20000;1;1;1;1;1;1;1;-20000;1;1;1;1;1;-20000;1;-20000;1;1;-20000;1;-20000;1;1
speed-ind.;speed-ind;;ctmc;prism;743424;0;-8000;0;0;1;743424;-8000;6000;6000;6000;6.476;4.164;6000;6000;6000;-20000;4.171;6000;10.93;6000;6000;6.523;6000;14.681;11.111;6.442;6.57;6.401;6000;13.677;3.888;14.352;6000;6000;6000;4.117;-20000;6.395;3.888
tandem.255;tandem;255;ctmc;prism;130816;0;-8000;0;0;1;130816;-8000;6000;6000;6000;18.644;1.058;6000;6000;4.899;9.65;1.079;6000;272.536;29.936;6000;18.643;-20000;9.308;288.393;283.919;19.012;266.21;-20000;8.116;1.053;9.302;6000;29.536;6000;1.077;8.344;18.988;1.053
tandem.511;tandem;511;ctmc;prism;523776;0;-8000;0;0;1;523776;-8000;6000;6000;6000;106.006;7.721;6000;6000;44.627;73.894;7.942;6000;1240.562;298.043;6000;103.293;-20000;70.357;1228.028;1229.222;105.485;1247.791;-20000;55.389;7.97;72.124;6000;301.569;6000;7.851;57.033;105.34;7.721


==> stationary_csv/mc-time-1800-texpgf-scatter.csv <==
Benchmark-id;Name;Parameters;Type;Orig;states;transient-states;max-SCC-chain-length;non-bottom-SCCs;max-non-bottom-SCC-size;bottom-SCCs;max-bottom-SCC-size;topology;megg.default-abs.ap-naive.0.001;megg.default-abs.ap-sample.0.001;storm.sound-rel.topological-evt-n-ii.0.001;storm.sparse-abs.topological-classic-g-gmres.1e-06;storm.sparse-abs.topological-classic-g-gmres.0.001;storm.exact.topological-evt-e-sparselu.ignored;prism.explicit-rel.default.1e-06;storm.sparse.topological-evt-e-sparselu.ignored;prism.hybrid-rel.default.1e-06;storm.sparse-rel.topological-eqsys-g-gmres.0.001;storm.sound-abs.topological-evt-n-ii.0.001;storm.sparse-abs.topological-evt-g-gmres.1e-06;storm.sparse.topological-classic-sparselu.ignored;storm.exact.topological-classic-sparselu.ignored;storm.sparse-abs.topological-eqsys-g-gmres.1e-06;storm.sound-rel.topological-evt-n-ii.1e-06;prism.hybrid-rel.default.0.001;storm.sparse-rel.topological-evt-g-gmres.1e-06;storm.sparse-abs.topological-evt-g-gmres.0.001;storm.sparse-rel.topological-eqsys-g-gmres.1e-06;storm.sparse-rel.topological-evt-g-gmres.0.001;storm.sound-abs.topological-evt-n-ii.1e-06;prism.sparse-rel.default.0.001;storm.sparse-rel.topological-classic-g-gmres.0.001;prism.default.default.0.001;storm.exact.topological-eqsys-e-sparselu.ignored;storm.sparse.topological-eqsys-e-sparselu.ignored;prism.explicit-rel.default.0.001;storm.sparse-abs.topological-eqsys-g-gmres.0.001;prism.sparse-rel.default.1e-06;storm.sparse-rel.topological-classic-g-gmres.1e-06;Best
brp.1024-4;brp;1024-4;dtmc;prism;69639;67586;-8000;67586;1;2053;1;-8000;6000;6000;1;8.492;9.355;11.167;1564.098;1;6000;1;1;1;8.645;6000;1;1;6000;1;1;1;1;1;6000;8.386;6000;11.128;1;1524.722;1;6000;8.69;1
brp.1024-5;brp;1024-5;dtmc;prism;82952;80898;-8000;80898;1;2054;1;-8000;6000;-20000;1;10.417;10.16;17.985;6000;1;6000;1;1;1;11.001;6000;1;1;6000;1;1;1;1;1;6000;12.111;6000;17.962;1;6000;1;6000;10.418;1
brp.2048-4;brp;2048-4;dtmc;prism;139271;135170;-8000;135170;1;4101;1;-8000;6000;6000;1;35.303;35.45;59.464;6000;1;6000;1;1;1;41.48;6000;1;1;6000;1;1;1;1;1;6000;35.306;6000;59.531;1;6000;1;6000;35.026;1
brp.2048-5;brp;2048-5;dtmc;prism;165896;161794;-8000;161794;1;4102;1;-8000;6000;6000;1.059;43.644;49.89;95.638;6000;1.047;6000;1.042;1.044;1.049;43.489;6000;1.08;1.07;6000;1.105;1.012;1.104;1.038;1.072;6000;44.114;6000;95.572;1.051;6000;1.091;6000;44.036;1.012
brp.512-5;brp;512-5;dtmc;prism;41480;40450;-8000;40450;1;1030;1;-8000;6000;-20000;1;2.607;2.513;3.321;252.706;1;831.995;1;1;1;2.506;915.971;1;1;888.707;1;1;1;1;1;895.074;2.565;871.102;3.318;1;250.617;1;902.327;2.557;1
cluster.128;cluster;128;ctmc;prism;597012;0;-8000;0;0;1;597012;-8000;6000;6000;6000;68.702;1.329;6000;6000;6000;14.09;1.271;6000;332.126;6000;6000;67.44;-20000;12.915;329.359;351.53;68.598;327.824;-20000;8.949;1.342;13.02;6000;6000;6000;1.299;9.459;74.594;1.271
cluster.256;cluster;256;ctmc;prism;2373652;0;-8000;0;0;1;2373652;-8000;6000;6000;6000;252.716;5.189;6000;6000;6000;-20000;5.248;6000;6000;6000;6000;258.527;-20000;148.021;6000;6000;257.861;6000;-20000;91.481;5.196;148.095;6000;6000;6000;5.232;-20000;251.854;5.189
cluster.64;cluster;64;ctmc;prism;151060;0;-8000;0;0;1;151060;-8000;6000;6000;6000;15.725;1;6000;6000;68.038;-20000;1;6000;44.116;368.126;6000;16.986;-20000;1.204;43.902;43.986;15.626;44.254;-20000;1.078;1;1.205;6000;365.479;6000;1;-20000;15.346;1
coupon.5-2-5;coupon;5-2-5;dtmc;pgcl;5397;5372;-8000;3112;172;25;1;-8000;-20000;-20000;1;1;1;1;-20000;1;-20000;1;6000;1;1;1.051;1;1;-20000;1;1;1;1;6000;-20000;1;-20000;1;1;-20000;1;-20000;1;1
coupon.7-3-5;coupon;7-3-5;dtmc;pgcl;337710;337367;-8000;229826;3138;343;1;-8000;-20000;-20000;1.533;41.464;40.764;25.735;-20000;1.204;-20000;1.238;6000;1.182;69.199;6000;1.204;1.577;-20000;1.179;1.212;1.181;1.196;6000;-20000;46.138;-20000;25.266;1.224;-20000;1.195;-20000;42.55;1.179
crafted-branch.0.001-20-1000-100;crafted-branch;0.001-20-1000-100;dtmc;prism;107079;7079;-8000;7079;1;1000;100;-8000;-20000;-20000;6000;1;1;7.478;8.638;1;89.271;1;6000;1;1;16.574;1;6000;81.423;1;1;1;1;6000;97.403;1;82.43;10.494;1;9.83;1;108.019;1;1
crafted-branch.0.001-20-1000-1000;crafted-branch;0.001-20-1000-1000;dtmc;prism;1007079;7079;-8000;7079;1;1000;1000;-8000;-20000;-20000;6000;4.563;3.672;955.417;111.062;25.842;6000;5.026;6000;6.257;25.004;1351.708;4.963;6000;6000;6.122;5.047;4.744;5.924;6000;6000;4.167;6000;1329.97;24.588;107.952;4.224;6000;4.548;3.672
crafted-branch.0.001-20-1000-10000;crafted-branch;0.001-20-1000-10000;dtmc;prism;10007079;7079;-8000;7079;1;1000;10000;-8000;-20000;-20000;6000;72.636;73.622;6000;6000;6000;6000;80.971;6000;96.686;6000;6000;84.85;6000;6000;95.89;90.514;83.182;89.653;6000;6000;71.888;6000;6000;6000;6000;83.674;6000;71.881;71.881
crafted-error.0.0000001-0.5;crafted-error;0.0000001-0.5;dtmc;prism;4;0;-8000;0;0;1;4;-8000;-20000;-20000;27.579;1;1;1;1;1;-20000;1;27.89;1;1;1;1;38.466;-20000;1;1;1;1;37.527;-20000;1;-20000;1;1;1;1;-20000;1;1
crafted-loop.1000;crafted-loop;1000;dtmc;prism;1000;0;-8000;0;0;1;1000;-8000;-20000;-20000;6000;1;1;1;-20000;1;-20000;1;6000;1;1;30.497;1;6000;-20000;1;1;1;1;6000;-20000;1;-20000;30.459;1;1;1;-20000;1;1
crafted-loop.10000;crafted-loop;10000;dtmc;prism;10000;0;-8000;0;0;1;10000;-8000;6000;6000;6000;1;1;2.378;-20000;1;-20000;1;6000;1;2.692;6000;1;6000;-20000;1;1;1;1;6000;-20000;1;-20000;6000;2.696;-20000;1;-20000;1;1
crafted-loop.100000;crafted-loop;100000;dtmc;prism;100000;0;-8000;0;0;1;100000;-8000;6000;6000;6000;1;1;-20000;6000;1;6000;1;6000;1;6000;6000;1;6000;6000;1;1;1;1;6000;-20000;1;6000;6000;6000;6000;1;-20000;1;1
crafted-loop.1000000;crafted-loop;1000000;dtmc;prism;1000000;0;-8000;0;0;1;1000000;-8000;6000;6000;6000;1;1;6000;6000;1.139;6000;1;6000;1.193;6000;6000;1;6000;6000;1.191;1.205;1;1.184;6000;6000;1;6000;6000;6000;6000;1;6000;1;1
crowds.3-5;crowds;3-5;dtmc;prism;1198;1142;-8000;750;15;56;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
crowds.4-10;crowds;4-10;dtmc;prism;30070;29069;-8000;18513;30;1001;1;-8000;6000;-20000;1;13.817;13.184;1;4.369;1;79.241;1;1;1;20.072;286.845;1;1;65.33;1;1;1;1;1;71.231;14.761;68.474;1;1;3.799;1;86.803;13.758;1
crowds.4-15;crowds;4-15;dtmc;prism;119800;115924;-8000;73288;45;3876;1;-8000;6000;6000;1;372.447;374.26;2.097;110.911;1;859.316;1;1;1;496.631;6000;1;1;666.659;1;1;1;1;1.022;706.57;365.09;662.602;2.093;1;100.038;1;939.047;376.845;1
crowds.4-5;crowds;4-5;dtmc;prism;3515;3389;-8000;2213;15;126;1;-8000;6000;-20000;1;1;1;1;1;1;3.212;1;1;1;1;3.903;1;1;2.92;1;1;1;1;1;3.342;1;3.194;1;1;1;1;3.406;1;1
crowds.5-10;crowds;5-10;dtmc;prism;111294;108291;-8000;68706;30;3003;1;-8000;6000;6000;1;335.428;335.693;1.634;71.621;1;686.901;1;1;1;407.842;6000;1;1;524.874;1;1;1;1;1.023;581.139;328.808;533.805;1.639;1;69.338;1;768.112;330.299;1
crowds.5-15;crowds;5-15;dtmc;prism;592060;576556;-8000;363376;45;15504;1;-8000;6000;6000;11.411;6000;6000;16.461;6000;6.938;6000;6.66;15.07;8.341;6000;6000;6.889;10.468;6000;6.477;6.844;7.917;6.503;15.379;6000;6000;6000;15.923;6.881;6000;7.015;6000;6000;6.477
crowds.6-10;crowds;6-10;dtmc;prism;352535;344527;-8000;217855;30;8008;1;-8000;6000;6000;5.142;6000;6000;7.289;699.468;3.073;6000;3.3;7.164;3.139;6000;6000;3.132;5.185;6000;3.139;3.118;3.127;3.263;7.489;6000;6000;6000;7.22;3.075;654.593;3.039;6000;6000;3.039
crowds.6-5;crowds;6-5;dtmc;prism;18817;18355;-8000;11887;15;462;1;-8000;6000;-20000;1;4.285;4.708;1;2.088;1;35.948;1;1;1;5.683;79.778;1;1;29.617;1;1;1;1;1;31.694;4.347;31.672;1;1;1.521;1;37.958;4.174;1
egl.5-2;egl;5-2;dtmc;prism;33790;33789;-8000;33789;1;1;1;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-4;egl;5-4;dtmc;prism;74750;74749;-8000;74749;1;1;1;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-6;egl;5-6;dtmc;prism;115710;115709;-8000;115709;1;1;1;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
egl.5-8;egl;5-8;dtmc;prism;156670;156669;-8000;156669;1;1;1;-8000;-20000;-20000;1;1;1;1;1;1;1.376;1;1;1;1;1;1;1;1.391;1;1;1;1;1;1.366;1;1.388;1;1;1;1;1.378;1;1
embedded.2;embedded;2;ctmc;prism;3478;3442;-8000;2594;53;36;1;-8000;-20000;-20000;1.649;1;1;1;4.961;1;1.61;1;6000;1;1;5.262;1;2.493;1.079;1;1;1;1;6000;1;1;1.056;1;1;1.825;1;1.327;1;1
embedded.4;embedded;4;ctmc;prism;5168;5132;-8000;3860;79;36;1;-8000;-20000;-20000;1.852;1;1;1;7.592;1;2.244;1;6000;1;1;7.159;1;2.749;1.49;1;1;1;1;6000;1.137;1;1.62;1;1;2.975;1;1.948;1;1
embedded.5;embedded;5;ctmc;prism;6013;5977;-8000;4493;92;36;1;-8000;-20000;-20000;1.937;1;1;1;9.991;1;2.726;1;6000;1;1;8.892;1;2.864;1.925;1;1;1;1;6000;1.153;1;1.757;1;1;3.383;1;2.2;1;1
embedded.6;embedded;6;ctmc;prism;6858;6822;-8000;5126;105;36;1;-8000;-20000;-20000;2.019;1;1;1.269;10.618;1;2.698;1;6000;1;1;13.778;1;3.071;1.69;1;1;1;1;6000;1.275;1;1.818;1.279;1;4.545;1;2.397;1;1
embedded.7;embedded;7;ctmc;prism;7703;7667;-8000;5759;118;36;1;-8000;-20000;-20000;2.096;1;1;1.354;12.046;1;3.368;1;6000;1;1;10.881;1;3.12;2.247;1;1;1;1;6000;1.556;1;2.199;1.364;1;4.419;1;2.705;1;1
embedded.8;embedded;8;ctmc;prism;8548;8512;-8000;6392;131;36;1;-8000;-20000;-20000;2.193;1;1;1.61;13.041;1;3.449;1;6000;1;1;12.694;1;3.295;2.253;1;1;1;1;6000;1.585;1;2.427;1.628;1;4.848;1;2.944;1;1
fms.7;fms;7;ctmc;prism;1639440;0;-8000;0;0;1;1639440;-8000;6000;6000;6000;7.723;5.665;6000;6000;6000;88.22;6.444;6000;8.291;6000;6000;7.732;6000;35.319;8.159;6.924;7.172;6.666;6000;25.284;5.752;36.646;6000;6000;6000;6.29;48.019;7.554;5.665
fms.8;fms;8;ctmc;prism;4459455;0;-8000;0;0;1;4459455;-8000;6000;6000;6000;23.628;20.064;6000;6000;6000;322.939;17.594;6000;27.53;6000;6000;23.782;6000;129.26;27.738;22.061;23.645;21.855;6000;77.015;19.881;119.537;6000;6000;6000;18.298;150.395;24.472;17.594
fms.9;fms;9;ctmc;prism;11058190;0;-8000;0;0;1;11058190;-8000;6000;6000;6000;64.23;50.922;6000;6000;6000;1428.577;51.226;6000;6000;6000;6000;66.588;6000;497.904;6000;6000;65.16;6000;6000;202.918;48.894;530.346;6000;6000;6000;50.464;422.586;64.754;48.894
haddad-monmege.20-0.7;haddad-monmege;20-0.7;dtmc;prism;41;39;-8000;1;39;2;1;-8000;6000;-20000;2.995;1;1;1;-20000;1;-20000;1;8.076;1;1;1;1;5.644;1;1;1;1;1;6000;1;1;1;1;1;1;1;-20000;1;1
herman.11;herman;11;dtmc;prism;2048;2026;-8000;5;924;1;22;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
herman.13;herman;13;dtmc;prism;8192;8166;-8000;6;3432;1;26;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
herman.15;herman;15;dtmc;prism;32768;32738;-8000;7;12870;1;30;-8000;-20000;-20000;1.099;1;1;7.323;6000;1.1;1;1;1.075;1.088;1;1;1;1.076;1;1.11;1.087;1;1.086;1.081;1;1;1;1;1;6000;1;1;1;1
herman.17;herman;17;dtmc;prism;131072;131038;-8000;8;48620;1;34;-8000;-20000;-20000;9.915;3.236;3.204;6000;6000;9.859;1;3.25;10.227;10.071;3.255;6000;3.209;10.265;1;9.887;10.07;3.34;10.335;10.343;1;3.309;1;6000;3.265;6000;3.226;1;3.325;1
herman.9;herman;9;dtmc;prism;512;494;-8000;4;252;1;18;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
kanban.4;kanban;4;ctmc;prism;454475;0;-8000;0;0;1;454475;-8000;6000;6000;6000;1.99;1.357;6000;6000;6000;-20000;1.294;6000;2.544;6000;6000;1.976;-20000;1.946;2.567;2.074;1.825;1.971;-20000;2.842;1.308;2.016;6000;6000;6000;1.331;-20000;1.837;1.294
kanban.5;kanban;5;ctmc;prism;2546432;0;-8000;0;0;1;2546432;-8000;6000;6000;6000;13.384;7.874;6000;6000;6000;-20000;7.508;6000;21.14;6000;6000;13.693;-20000;18.653;22.739;15.324;14.889;15.275;-20000;19.487;7.54;18.673;6000;6000;6000;7.674;-20000;14.72;7.508
kanban.6;kanban;6;ctmc;prism;11261376;0;-8000;0;0;1;11261376;-8000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000;115.668;6000;6000;6000;6000;-20000;108.873;6000;114.903;6000;6000;6000;6000;6000;6000;108.873
leader_sync.4-2;leader_sync;4-2;dtmc;prism;61;60;-8000;33;28;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-3;leader_sync;4-3;dtmc;prism;274;273;-8000;203;71;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.4-4;leader_sync;4-4;dtmc;prism;812;811;-8000;678;134;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-2;leader_sync;5-2;dtmc;prism;141;140;-8000;46;95;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-3;leader_sync;5-3;dtmc;prism;1050;1049;-8000;786;264;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
leader_sync.5-4;leader_sync;5-4;dtmc;prism;4244;4243;-8000;3731;513;1;1;-8000;6000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
lumbroso-reduced.1000;lumbroso-reduced;1000;dtmc;jani;150007;100007;-8000;99908;100;50000;1;-8000;-20000;-20000;1;294.726;293.475;1;-20000;1;-20000;1;1;1;316.992;6000;1;1;-20000;1;1;1;1;1;-20000;300.748;-20000;1;1;-20000;1;-20000;288.894;1
lumbroso-reduced.4000;lumbroso-reduced;4000;dtmc;jani;600031;400031;-8000;399932;100;200000;1;-8000;-20000;-20000;4.008;6000;6000;4.64;-20000;3.914;-20000;3.699;8.727;3.931;6000;6000;3.929;4.051;-20000;4.071;3.925;3.699;4.088;9.264;-20000;6000;-20000;4.617;3.98;-20000;3.985;-20000;6000;3.699
lumbroso-reduced.8000;lumbroso-reduced;8000;dtmc;jani;1200063;800063;-8000;799964;100;400000;1;-8000;-20000;-20000;15.245;6000;6000;16.825;-20000;14.993;-20000;14.654;34.278;15.249;6000;6000;15.26;17.761;-20000;15.099;15.12;14.786;14.982;39.178;-20000;6000;-20000;16.807;14.987;-20000;15.22;-20000;6000;14.654
lumbroso.1000;lumbroso;1000;dtmc;prism;375004;325004;-8000;324555;450;50000;1;-8000;-20000;-20000;1.799;6000;6000;2.196;6000;1.779;6000;1.766;2.676;1.691;6000;6000;1.693;1.895;6000;1.729;1.705;1.728;1.745;2.916;6000;6000;6000;2.177;1.791;6000;1.691;6000;6000;1.691
lumbroso.4000;lumbroso;4000;dtmc;prism;1500028;1300028;-8000;1299579;450;200000;1;-8000;6000;6000;25.338;6000;6000;26.868;6000;25.029;6000;25.752;37.356;24.866;6000;6000;24.847;26.139;6000;25.582;25.135;25.592;25.78;37.449;6000;6000;6000;26.822;24.974;6000;25.163;6000;6000;24.847
lumbroso.8000;lumbroso;8000;dtmc;prism;3000060;2600060;-8000;2599611;450;400000;1;-8000;6000;6000;110.837;6000;6000;116.405;6000;111.95;6000;121.613;173.663;153.091;6000;6000;133.748;129.421;6000;114.656;134.044;112.152;139.68;166.525;6000;6000;6000;115.792;113.51;6000;124.65;6000;6000;110.837
majority.;majority;;ctmc;prism;192000;0;-8000;0;0;1;192000;-8000;6000;6000;1043.797;1.292;1;6000;6000;6000;-20000;1;1083.311;1;6000;6000;1.292;1472.257;5.268;1;1;1.177;1;1201.606;4.727;1;5.263;6000;6000;6000;1;-20000;1.18;1
mapk_cascade.5;mapk_cascade;5;ctmc;prism;408366;0;-8000;0;0;1;408366;-8000;6000;6000;6000;2.771;1.482;6000;6000;6000;-20000;1.465;6000;18.329;6000;6000;2.784;6000;21.311;18.433;11.121;2.802;10.651;6000;15.894;1.405;25.049;6000;6000;6000;1.498;-20000;2.757;1.405
mapk_cascade.6;mapk_cascade;6;ctmc;prism;1373026;0;-8000;0;0;1;1373026;-8000;6000;6000;6000;11.414;5.384;6000;6000;6000;-20000;5.254;6000;145.265;6000;6000;11.326;6000;66.537;139.955;74.263;10.789;74.222;6000;39.977;5.239;64.694;6000;6000;6000;5.565;-20000;10.818;5.239
mapk_cascade.7;mapk_cascade;7;ctmc;prism;3979348;0;-8000;0;0;1;3979348;-8000;6000;6000;6000;33.791;17.744;6000;6000;6000;6000;17.699;6000;1346.612;6000;6000;33.379;6000;184.531;1338.39;766.342;33.532;770.961;6000;107.441;17.425;236.888;6000;6000;6000;17.795;-20000;33.682;17.425
nand.20-2;nand;20-2;dtmc;prism;154942;154921;-8000;154921;1;21;1;-8000;6000;-20000;1;1;1;1.497;11.899;1;22.306;1;1;1.001;1;6.868;1;1;22.284;1.017;1;1.017;1;1;21.207;1;22.227;1.484;1;12.098;1;20.929;1;1
nand.20-3;nand;20-3;dtmc;prism;231552;231531;-8000;231531;1;21;1;-8000;6000;-20000;2.076;1;1;3.019;26.441;2.085;39.8;2.078;2.082;2.104;1;13.075;2.035;2.13;38.946;2.071;2.094;2.075;2.086;2.133;36.659;1;39.0;2.995;2.089;25.306;2.054;37.002;1;1
nand.20-4;nand;20-4;dtmc;prism;308162;308141;-8000;308141;1;21;1;-8000;6000;-20000;3.649;1;1;5.096;43.177;3.685;62.947;3.692;3.685;3.657;1.047;20.928;3.664;3.696;60.683;3.733;3.67;3.738;3.693;3.746;56.686;1;61.288;5.1;3.698;42.83;3.693;57.254;1;1
nand.40-1;nand;40-1;dtmc;prism;1004862;1004821;-8000;1004821;1;41;1;-8000;6000;-20000;37.491;6.418;6.684;41.967;156.422;37.513;294.108;37.641;37.777;37.508;6.553;87.09;38.123;37.977;294.278;37.701;37.212;38.13;37.665;38.31;231.706;6.412;294.21;42.46;37.539;154.168;37.715;233.634;6.481;6.412
nand.40-2;nand;40-2;dtmc;prism;2003082;2003041;-8000;2003041;1;41;1;-8000;6000;-20000;148.394;12.941;13.388;155.554;567.339;145.672;790.41;147.668;150.517;146.821;13.214;290.318;148.733;150.198;779.467;145.659;145.115;143.955;145.749;150.958;663.514;13.095;759.972;155.106;144.559;580.344;148.684;668.208;12.956;12.941
nand.40-4;nand;40-4;dtmc;prism;3999522;3999481;-8000;3999481;1;41;1;-8000;6000;6000;702.107;25.928;26.497;730.243;6000;696.519;6000;709.31;717.732;708.119;25.957;948.572;706.493;702.938;6000;704.748;700.981;705.054;698.129;707.532;6000;26.112;6000;735.788;696.818;6000;702.865;6000;26.203;25.928
oscillators.6-10-0.1-1-0.1-1.0;oscillators;6-10-0.1-1-0.1-1.0;dtmc;prism;5006;5004;-8000;1797;956;1;2;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
oscillators.6-8-0.1-1-0.1-1.0;oscillators;6-8-0.1-1-0.1-1.0;dtmc;prism;1717;1715;-8000;540;226;1;2;-8000;-20000;-20000;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1
oscillators.7-10-0.1-1-0.1-1.0;oscillators;7-10-0.1-1-0.1-1.0;dtmc;prism;11441;11439;-8000;3550;1046;1;2;-8000;-20000;-20000;1;1;1;1;1;1;1.827;1;1;1;1;1;1;1;1.594;1;1;1;1;1;1.784;1;1.854;1;1;1;1;1.566;1;1
oscillators.8-10-0.1-1-0.1-1.0;oscillators;8-10-0.1-1-0.1-1.0;dtmc;prism;24311;24309;-8000;6620;1054;1;2;-8000;-20000;-20000;1;1;1;1;1;1;5.246;1;1;1;1;1;1;1;5.323;1;1;1;1;1;5.768;1;6.21;1;1;1;1;5.835;1;1
oscillators.8-8-0.1-1-0.1-1.0;oscillators;8-8-0.1-1-0.1-1.0;dtmc;prism;6436;6434;-8000;1456;238;1;2;-8000;-20000;-20000;1;1;1;1;1;1;1.328;1;1;1;1;1;1;1;1.269;1;1;1;1;1;1.292;1;1.214;1;1;1;1;1.346;1;1
philosophers.4;philosophers;4;ctmc;greatspn;34;33;-8000;1;33;1;1;-8000;-20000;-20000;1;1;1;1;-20000;1;-20000;1;1;1;1;1;1;1;-20000;1;1;1;1;1;-20000;1;-20000;1;1;-20000;1;-20000;1;1
speed-ind.;speed-ind;;ctmc;prism;743424;0;-8000;0;0;1;743424;-8000;6000;6000;6000;6.476;4.164;6000;6000;6000;-20000;4.171;6000;10.93;6000;6000;6.523;6000;14.681;11.111;6.442;6.57;6.401;6000;13.677;3.888;14.352;6000;6000;6000;4.117;-20000;6.395;3.888
tandem.255;tandem;255;ctmc;prism;130816;0;-8000;0;0;1;130816;-8000;6000;6000;6000;18.644;1.058;6000;6000;4.899;9.65;1.079;6000;272.536;29.936;6000;18.643;-20000;9.308;288.393;283.919;19.012;266.21;-20000;8.116;1.053;9.302;6000;29.536;6000;1.077;8.344;18.988;1.053
tandem.511;tandem;511;ctmc;prism;523776;0;-8000;0;0;1;523776;-8000;6000;6000;6000;106.006;7.721;6000;6000;44.627;73.894;7.942;6000;1240.562;298.043;6000;103.293;-20000;70.357;1228.028;1229.222;105.485;1247.791;-20000;55.389;7.97;72.124;6000;301.569;6000;7.851;57.033;105.34;7.721


==> stationary_csv/mc-time-INC-relative-error-max-norm-value-quantile.csv <==
n;megg.default-abs.ap-naive.0.001shifted;megg.default-abs.ap-sample.0.001shifted;storm.sound-rel.topological-evt-n-ii.0.001shifted;storm.sparse-abs.topological-classic-g-gmres.1e-06shifted;storm.sparse-abs.topological-classic-g-gmres.0.001shifted;storm.exact.topological-evt-e-sparselu.ignoredshifted;prism.explicit-rel.default.1e-06shifted;storm.sparse.topological-evt-e-sparselu.ignoredshifted;prism.hybrid-rel.default.1e-06shifted;storm.sparse-rel.topological-eqsys-g-gmres.0.001shifted;storm.sound-abs.topological-evt-n-ii.0.001shifted;storm.sparse-abs.topological-evt-g-gmres.1e-06shifted;storm.sparse.topological-classic-sparselu.ignoredshifted;storm.exact.topological-classic-sparselu.ignoredshifted;storm.sparse-abs.topological-eqsys-g-gmres.1e-06shifted;storm.sound-rel.topological-evt-n-ii.1e-06shifted;prism.hybrid-rel.default.0.001shifted;storm.sparse-rel.topological-evt-g-gmres.1e-06shifted;storm.sparse-abs.topological-evt-g-gmres.0.001shifted;storm.sparse-rel.topological-eqsys-g-gmres.1e-06shifted;storm.sparse-rel.topological-evt-g-gmres.0.001shifted;storm.sound-abs.topological-evt-n-ii.1e-06shifted;prism.sparse-rel.default.0.001shifted;storm.sparse-rel.topological-classic-g-gmres.0.001shifted;prism.default.default.0.001shifted;storm.exact.topological-eqsys-e-sparselu.ignoredshifted;storm.sparse.topological-eqsys-e-sparselu.ignoredshifted;prism.explicit-rel.default.0.001shifted;storm.sparse-abs.topological-eqsys-g-gmres.0.001shifted;prism.sparse-rel.default.1e-06shifted;storm.sparse-rel.topological-classic-g-gmres.1e-06shifted;megg.bestshifted;storm.bestshifted;prism.bestshifted
1;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
2;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
3;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
4;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
5;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
6;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
7;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
8;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
9;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
10;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
11;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
12;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
13;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
14;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
15;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
16;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
17;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
18;;;1;1;1;1;1;1;1.328;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1.327;1;;1;1
19;;;1;1;1;1;1;1;1.376;1;1;1;1;1;1;1;1.079;1;1;1;1;1;1;1;1.056;1;1;1;1;1.346;1;;1;1
20;;;1;1;1;1;1;1;1.61;1;1;1;1;1;1;1;1.204;1;1;1;1;1;1.078;1;1.205;1;1;1;1;1.378;1;;1;1
21;;;1;1;1;1;1;1;1.827;1;1;1;1;1;1;1;1.269;1;1;1;1;1;1.137;1;1.214;1;1;1;1;1.566;1;;1;1
22;;;1;1;1;1;2.088;1;2.244;1;1;1;1;1;1;1;1.391;1;1;1;1;1;1.153;1;1.388;1;1;1;1;1.948;1;;1;1
23;;;1;1;1;1;4.369;1;2.698;1;1;1;1;3.903;1;1;1.49;1;1;1;1;1;1.275;1;1.62;1;1;1;1;2.2;1;;1;1
24;;;1;1;1;1;4.961;1;2.726;1;1.044;1;1;5.262;1;1;1.594;1;1;1;1;1;1.292;1;1.757;1;1;1.521;1;2.397;1;;1;1
25;;;1;1;1;1;7.592;1;3.212;1;1.075;1;1;6.868;1;1;1.69;1;1;1;1;1;1.366;1;1.818;1;1;1.825;1;2.705;1;;1;1
26;;;1;1;1;1;8.638;1;3.368;1;2.082;1;1;7.159;1;1;1.925;1;1;1;1;1;1.556;1;1.854;1;1;2.975;1;2.944;1;;1;1
27;;;1;1;1;1;9.991;1;3.449;1;3.685;1;1;8.892;1;1;1.946;1;1;1;1;1.072;1.585;1;2.016;1;1;3.383;1;3.406;1;;1;1.078
28;;;1;1;1;1;10.618;1;5.246;1;8.076;1;1;10.881;1;1;2.247;1;1;1;1;1.081;1.784;1;2.199;1;1;3.799;1;5.835;1;;1;1.137
29;;;1;1;1;1.269;11.899;1;9.65;1;10.227;1;1;12.694;1;1;2.253;1;1;1;1;2.133;2.842;1;2.427;1.279;1;4.419;1;8.344;1;;1;1.153
30;;;1.059;1;1.058;1.354;12.046;1;14.09;1;27.89;1;1;13.075;1;1.07;2.92;1;1;1;1;3.746;3.342;1.053;3.194;1.364;1;4.545;1;9.459;1;;1;1.275
31;;;1.099;1;1.329;1.497;13.041;1;22.306;1;37.777;1;1;13.778;1;1.076;5.268;1;1;1;1;10.343;4.727;1.308;5.263;1.484;1;4.848;1;20.929;1;;1;1.521
32;;;1.649;1;1.357;1.61;26.441;1;35.948;1;150.517;1;1.047;16.574;1;1.895;5.323;1;1;1;1;37.527;5.768;1.342;6.21;1.628;1;9.83;1;37.002;1;;1;1.556
33;;;1.799;1;1.482;1.634;43.177;1;39.8;1;717.732;1;2.506;20.928;1;2.13;9.308;1;1;1;1;38.31;8.116;1.405;9.302;1.639;1;12.098;1;37.958;1;;1;1.585
34;;;1.852;1;2.513;2.097;71.621;1;62.947;1;1083.311;1;3.255;30.497;1;2.493;12.915;1;1.012;1;1.038;150.958;8.949;2.565;13.02;2.093;1;25.306;1;48.019;1;;1;1.946
35;;;1.937;1.292;3.204;2.196;110.911;1;73.894;1;;1;5.683;79.778;1;2.749;14.681;1;1.087;1;1.086;707.532;13.677;3.309;14.352;2.177;1;42.83;1;57.033;1.18;;1;3.799
36;;;2.019;1.99;4.164;2.378;111.062;1;79.241;1;;1;6.553;87.09;1;2.864;18.653;1;1.205;1;1.184;1201.606;15.894;3.888;18.673;2.995;1;69.338;1;57.254;1.837;;1;4.727
37;;;2.076;2.607;4.708;3.019;156.422;1;88.22;1.042;;1;8.645;286.845;1;3.071;21.311;1;1.705;1;1.745;;19.487;4.347;22.227;3.318;1;100.038;1.077;86.803;2.557;;1;8.116
38;;;2.096;2.771;5.189;3.321;252.706;1;89.271;1.079;;1;11.001;290.318;1;3.12;22.284;1;2.074;1;1.971;;21.207;5.196;25.049;5.1;1;107.952;1.091;108.019;2.757;;1;8.638
39;;;2.193;3.236;5.384;5.096;567.339;1;294.108;1.271;;1.001;13.214;915.971;1;3.295;29.617;1.017;2.094;1;2.086;;25.284;5.239;31.672;7.22;1.051;154.168;1.299;150.395;3.325;;1;8.949
40;;;2.995;4.285;5.665;7.289;699.468;1.047;322.939;1.294;;1.049;20.072;948.572;1;3.696;35.319;1.105;3.118;1.017;3.263;;31.694;5.752;36.646;10.494;1.791;250.617;1.331;233.634;4.174;;1;11.899
41;;;3.649;6.418;6.684;7.323;1564.098;1.1;686.901;1.465;;1.088;25.957;1351.708;1.08;5.185;38.946;1.11;3.67;1.104;3.693;;36.659;6.412;39.0;11.128;2.089;580.344;1.498;422.586;6.395;;1;13.677
42;;;5.142;6.476;7.721;7.478;;1.139;790.41;1.766;;1.193;29.936;;1.292;5.644;60.683;1.191;6.442;1.177;6.401;;39.977;7.54;61.288;15.923;3.075;654.593;1.691;668.208;6.481;;1;15.894
43;;;9.915;7.723;7.874;11.167;;1.779;831.995;2.078;;1.691;41.48;;1.693;10.265;65.33;1.729;6.844;1.728;6.503;;55.389;7.97;64.694;17.962;3.265;1524.722;2.054;768.112;7.554;;1;18.653
44;;;11.411;8.492;9.355;16.461;;2.085;859.316;3.25;;2.104;43.489;;1.976;10.468;66.537;2.071;6.924;1.825;6.666;;56.686;8.386;68.474;26.822;3.698;;3.039;902.327;8.69;;1;25.284
45;;;25.338;10.417;10.16;17.985;;3.073;1428.577;3.3;;2.544;298.043;;2.035;26.139;70.357;2.567;10.07;2.075;10.335;;71.231;12.111;72.124;30.459;6.881;;3.226;939.047;10.418;;1;25.306
46;;;27.579;11.414;13.184;26.868;;3.685;;3.692;;3.139;368.126;;2.784;37.977;81.423;3.139;11.121;2.802;10.651;;77.015;13.095;82.43;42.46;24.974;;3.693;;10.818;;1;39.977
47;;;37.491;12.941;13.388;41.967;;4.899;;4.171;;3.657;407.842;;3.132;38.466;115.668;3.733;15.324;3.127;15.275;;91.481;14.761;114.903;59.531;29.536;;4.117;;12.956;;1.012;42.83
48;;;110.837;13.384;17.744;59.464;;6.938;;5.248;;8.291;496.631;;3.209;129.421;129.26;6.477;22.061;3.34;21.855;;97.403;17.425;119.537;95.572;37.539;;5.232;;13.758;;1.053;55.389
49;;;148.394;13.817;20.064;95.638;;9.859;;5.254;;8.341;;;3.664;150.198;148.021;8.159;25.135;3.738;25.78;;107.441;19.881;148.095;115.792;113.51;;5.565;;14.72;;1.271;69.338
50;;;702.107;15.725;26.497;116.405;;25.029;;6.444;;10.071;;;6.523;702.938;184.531;9.887;37.212;6.57;37.665;;108.873;26.112;236.888;155.106;144.559;;6.29;;15.346;;1.294;77.015
51;;;1043.797;18.644;35.45;155.554;;37.513;;6.66;;10.93;;;6.889;1472.257;294.278;11.111;43.986;7.172;44.254;;202.918;35.306;294.21;735.788;301.569;;7.015;;18.988;;1.405;91.481
52;;;;23.628;49.89;730.243;;44.627;;7.508;;18.329;;;7.732;;497.904;18.433;74.263;7.917;74.222;;231.706;44.114;530.346;1329.97;365.479;;7.674;;24.472;;1.691;100.038
53;;;;25.928;50.922;955.417;;68.038;;7.942;;21.14;;;11.326;;524.874;22.739;90.514;10.789;89.653;;581.139;48.894;533.805;;696.818;;7.851;;26.203;;2.378;107.441
54;;;;33.791;73.622;;;111.95;;17.594;;24.866;;;13.693;;666.659;25.582;134.044;14.889;139.68;;663.514;71.888;662.602;;;;17.795;;33.682;;3.039;107.952
55;;;;35.303;335.693;;;145.672;;17.699;;27.53;;;16.986;;779.467;27.738;145.115;15.626;145.749;;706.57;328.808;759.972;;;;18.298;;35.026;;3.204;108.873
56;;;;43.644;374.26;;;696.519;;25.752;;37.508;;;18.643;;888.707;37.701;283.919;19.012;266.21;;895.074;365.09;871.102;;;;25.163;;44.036;;3.888;154.168
57;;;;64.23;;;;;;37.641;;44.116;;;23.782;;;43.902;351.53;23.645;327.824;;;;;;;;37.715;;64.754;;5.189;202.918
58;;;;68.702;;;;;;51.226;;96.686;;;24.847;;;95.89;700.981;25.592;698.129;;;;;;;;50.464;;71.881;;5.239;250.617
59;;;;72.636;;;;;;80.971;;145.265;;;33.379;;;114.656;766.342;33.532;770.961;;;;;;;;83.674;;74.594;;5.665;567.339
60;;;;106.006;;;;;;121.613;;146.821;;;38.123;;;139.955;1229.222;38.13;1247.791;;;;;;;;124.65;;105.34;;6.412;654.593
61;;;;252.716;;;;;;147.668;;153.091;;;66.588;;;145.659;;65.16;;;;;;;;;148.684;;251.854;;6.477;1524.722
62;;;;335.428;;;;;;709.31;;272.536;;;67.44;;;288.393;;68.598;;;;;;;;;702.865;;330.299;;7.508;
63;;;;372.447;;;;;;;;332.126;;;84.85;;;329.359;;83.182;;;;;;;;;;;376.845;;7.721;
64;;;;;;;;;;;;708.119;;;103.293;;;704.748;;105.485;;;;;;;;;;;;;12.941;
65;;;;;;;;;;;;1240.562;;;133.748;;;1228.028;;112.152;;;;;;;;;;;;;17.425;
66;;;;;;;;;;;;1346.612;;;148.733;;;1338.39;;143.955;;;;;;;;;;;;;17.594;
67;;;;;;;;;;;;;;;258.527;;;;;257.861;;;;;;;;;;;;;24.847;
68;;;;;;;;;;;;;;;706.493;;;;;705.054;;;;;;;;;;;;;25.928;
69;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;48.894;
70;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;71.881;
71;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;110.837;
72;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;955.417;
73;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;


==> stationary_csv/mc-time-quantile.csv <==
n;megg.default-abs.ap-naive.0.001shifted;megg.default-abs.ap-sample.0.001shifted;storm.sound-rel.topological-evt-n-ii.0.001shifted;storm.sparse-abs.topological-classic-g-gmres.1e-06shifted;storm.sparse-abs.topological-classic-g-gmres.0.001shifted;storm.exact.topological-evt-e-sparselu.ignoredshifted;prism.explicit-rel.default.1e-06shifted;storm.sparse.topological-evt-e-sparselu.ignoredshifted;prism.hybrid-rel.default.1e-06shifted;storm.sparse-rel.topological-eqsys-g-gmres.0.001shifted;storm.sound-abs.topological-evt-n-ii.0.001shifted;storm.sparse-abs.topological-evt-g-gmres.1e-06shifted;storm.sparse.topological-classic-sparselu.ignoredshifted;storm.exact.topological-classic-sparselu.ignoredshifted;storm.sparse-abs.topological-eqsys-g-gmres.1e-06shifted;storm.sound-rel.topological-evt-n-ii.1e-06shifted;prism.hybrid-rel.default.0.001shifted;storm.sparse-rel.topological-evt-g-gmres.1e-06shifted;storm.sparse-abs.topological-evt-g-gmres.0.001shifted;storm.sparse-rel.topological-eqsys-g-gmres.1e-06shifted;storm.sparse-rel.topological-evt-g-gmres.0.001shifted;storm.sound-abs.topological-evt-n-ii.1e-06shifted;prism.sparse-rel.default.0.001shifted;storm.sparse-rel.topological-classic-g-gmres.0.001shifted;prism.default.default.0.001shifted;storm.exact.topological-eqsys-e-sparselu.ignoredshifted;storm.sparse.topological-eqsys-e-sparselu.ignoredshifted;prism.explicit-rel.default.0.001shifted;storm.sparse-abs.topological-eqsys-g-gmres.0.001shifted;prism.sparse-rel.default.1e-06shifted;storm.sparse-rel.topological-classic-g-gmres.1e-06shifted;megg.bestshifted;storm.bestshifted;prism.bestshifted
1;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
2;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
3;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
4;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
5;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
6;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
7;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
8;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
9;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
10;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
11;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
12;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
13;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
14;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
15;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
16;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
17;;;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;;1;1
18;;;1;1;1;1;1;1;1.328;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1;1.327;1;;1;1
19;;;1;1;1;1;1;1;1.376;1;1;1;1;1;1;1;1.079;1;1;1;1;1;1;1;1.056;1;1;1;1;1.346;1;;1;1
20;;;1;1;1;1;1;1;1.61;1;1;1;1;1;1;1;1.204;1;1;1;1;1;1.078;1;1.205;1;1;1;1;1.378;1;;1;1
21;;;1;1;1;1;1;1;1.827;1;1;1;1;1;1;1;1.269;1;1;1;1;1;1.137;1;1.214;1;1;1;1;1.566;1;;1;1
22;;;1;1;1;1;2.088;1;2.244;1;1;1;1;1;1;1;1.391;1;1;1;1;1;1.153;1;1.388;1;1;1;1;1.948;1;;1;1
23;;;1;1;1;1;4.369;1;2.698;1;1;1;1;3.903;1;1;1.49;1;1;1;1;1;1.275;1;1.62;1;1;1;1;2.2;1;;1;1
24;;;1;1;1;1;4.961;1;2.726;1;1;1;1;5.262;1;1;1.594;1;1;1;1;1;1.292;1;1.757;1;1;1.521;1;2.397;1;;1;1
25;;;1;1;1;1;7.592;1;3.212;1;1;1;1;6.868;1;1;1.69;1;1;1;1;1;1.366;1;1.818;1;1;1.825;1;2.705;1;;1;1
26;;;1;1;1;1;8.638;1;3.368;1;1;1;1;7.159;1;1;1.925;1;1;1;1;1;1.556;1;1.854;1;1;2.975;1;2.944;1;;1;1
27;;;1;1;1;1;9.991;1;3.449;1;1;1;1;8.892;1;1;1.946;1;1;1;1;1;1.585;1;2.016;1;1;3.383;1;3.406;1;;1;1.078
28;;;1;1;1;1;10.618;1;5.246;1;1;1;1;10.881;1;1;2.247;1;1;1;1;1.022;1.784;1;2.199;1;1;3.799;1;5.835;1;;1;1.137
29;;;1;1;1;1.269;11.899;1;9.65;1;1;1;1;12.694;1;1;2.253;1;1;1;1;1.023;2.842;1;2.427;1.279;1;4.419;1;8.344;1;;1;1.153
30;;;1.059;1;1;1.354;12.046;1;14.09;1;1.044;1;1;13.075;1;1.07;2.92;1;1;1;1;1.072;3.342;1;3.194;1.364;1;4.545;1;9.459;1;;1;1.275
31;;;1.099;1;1;1.497;13.041;1;22.306;1;1.075;1;1;13.778;1;1.076;5.268;1;1;1;1;1.081;4.727;1;5.263;1.484;1;4.848;1;20.929;1;;1;1.521
32;;;1.649;1;1;1.61;26.441;1;35.948;1;2.082;1;1;16.574;1;1.895;5.323;1;1;1;1;2.133;5.768;1;6.21;1.628;1;9.83;1;37.002;1;;1;1.556
33;;;1.799;1;1;1.634;43.177;1;39.8;1;2.676;1;1;20.928;1;2.13;9.308;1;1;1;1;2.916;8.116;1;9.302;1.639;1;12.098;1;37.958;1;;1;1.585
34;;;1.852;1;1;2.097;71.621;1;62.947;1;3.685;1;1.047;30.497;1;2.493;12.915;1;1;1;1;3.746;8.949;1;13.02;2.093;1;25.306;1;48.019;1;;1;1.946
35;;;1.937;1;1;2.196;110.911;1;73.894;1;7.164;1;2.506;79.778;1;2.749;14.681;1;1;1;1;7.489;13.677;1;14.352;2.177;1;42.83;1;57.033;1;;1;3.799
36;;;2.019;1;1;2.378;111.062;1;79.241;1;8.076;1;2.692;87.09;1;2.864;18.653;1;1;1;1;10.343;15.894;1;18.673;2.995;1;69.338;1;57.254;1;;1;4.727
37;;;2.076;1;1;3.019;156.422;1;88.22;1;10.227;1;3.255;286.845;1;3.071;21.311;1;1;1;1;15.379;19.487;1;22.227;3.318;1;100.038;1;86.803;1;;1;8.116
38;;;2.096;1.292;1;3.321;252.706;1;89.271;1;15.07;1;5.683;290.318;1;3.12;22.284;1;1;1;1;37.449;21.207;1;25.049;5.1;1;107.952;1;108.019;1.18;;1;8.638
39;;;2.193;1.99;1;5.096;567.339;1;294.108;1;27.89;1;6.553;915.971;1;3.295;29.617;1;1;1;1;37.527;25.284;1;31.672;7.22;1;154.168;1;150.395;1.837;;1;8.949
40;;;2.995;2.607;1.058;7.289;699.468;1;322.939;1;37.356;1;8.645;948.572;1;3.696;35.319;1;1;1;1;38.31;31.694;1.053;36.646;10.494;1;250.617;1;233.634;2.557;;1;11.899
41;;;3.649;2.771;1.329;7.323;1564.098;1;686.901;1;37.777;1;11.001;1351.708;1;5.185;38.946;1;1;1;1;150.958;36.659;1.308;39.0;11.128;1.051;580.344;1;422.586;2.757;;1;13.677
42;;;5.142;3.236;1.357;7.478;;1.047;790.41;1;150.517;1.001;13.214;;1;5.644;60.683;1.017;1;1;1;166.525;39.977;1.342;61.288;15.923;1.791;654.593;1;668.208;3.325;;1;15.894
43;;;9.915;4.285;1.482;11.167;;1.1;831.995;1;173.663;1.049;20.072;;1;10.265;65.33;1.105;1.012;1.017;1.038;707.532;55.389;1.405;64.694;17.962;2.089;1524.722;1;768.112;4.174;;1;18.653
44;;;11.411;4.563;2.513;16.461;;1.139;859.316;1;717.732;1.088;25.004;;1.08;10.468;66.537;1.11;1.087;1.104;1.086;1201.606;56.686;2.565;68.474;26.822;2.696;;1;902.327;4.548;;1;25.284
45;;;25.338;6.418;3.204;17.985;;1.779;1428.577;1;1083.311;1.193;25.957;;1.292;26.139;70.357;1.191;1.205;1.177;1.184;;71.231;3.309;72.124;30.459;3.075;;1;939.047;6.395;;1;25.306
46;;;27.579;6.476;3.672;26.868;;2.085;;1.042;;1.691;29.936;;1.693;37.977;81.423;1.729;1.705;1.728;1.745;;77.015;3.888;82.43;42.46;3.265;;1.077;;6.481;;1;39.977
47;;;37.491;7.723;4.164;41.967;;3.073;;1.079;;2.104;41.48;;1.976;38.466;115.668;2.071;2.074;1.825;1.971;;91.481;4.167;114.903;59.531;3.698;;1.091;;7.554;;1;42.83
48;;;110.837;8.492;4.708;59.464;;3.685;;1.271;;2.544;43.489;;2.035;129.421;129.26;2.567;2.094;2.075;2.086;;97.403;4.347;119.537;95.572;6.881;;1.299;;8.69;;1.012;55.389
49;;;148.394;10.417;5.189;95.638;;4.899;;1.294;;3.139;298.043;;2.784;150.198;148.021;3.139;3.118;2.802;3.263;;107.441;5.196;148.095;115.792;24.588;;1.331;;10.418;;1.053;69.338
50;;;702.107;11.414;5.384;116.405;;6.938;;1.465;;3.657;368.126;;3.132;702.938;184.531;3.733;3.67;3.127;3.693;;108.873;5.239;236.888;155.106;24.974;;1.498;;10.818;;1.271;77.015
51;;;1043.797;12.941;5.665;155.554;;9.859;;1.766;;6.257;407.842;;3.209;1472.257;294.278;6.122;5.047;3.34;5.924;;202.918;5.752;294.21;735.788;29.536;;1.691;;12.956;;1.294;91.481
52;;;;13.384;6.684;730.243;;25.029;;2.078;;8.291;496.631;;3.664;;497.904;6.477;6.442;3.738;6.401;;231.706;6.412;530.346;1329.97;37.539;;2.054;;13.758;;1.405;100.038
53;;;;13.817;7.721;955.417;;25.842;;3.25;;8.341;;;4.963;;524.874;8.159;6.844;4.744;6.503;;581.139;7.54;533.805;;113.51;;3.039;;14.72;;1.691;107.441
54;;;;15.725;7.874;;;37.513;;3.3;;10.071;;;6.523;;666.659;9.887;6.924;6.57;6.666;;663.514;7.97;662.602;;144.559;;3.226;;15.346;;3.039;107.952
55;;;;18.644;9.355;;;44.627;;3.692;;10.93;;;6.889;;779.467;11.111;10.07;7.172;10.335;;706.57;8.386;759.972;;301.569;;3.693;;18.988;;3.204;108.873
56;;;;23.628;10.16;;;68.038;;4.171;;18.329;;;7.732;;888.707;18.433;11.121;7.917;10.651;;895.074;12.111;871.102;;365.479;;4.117;;24.472;;3.672;154.168
57;;;;25.928;13.184;;;111.95;;5.026;;21.14;;;11.326;;;22.739;15.324;10.789;15.275;;;13.095;;;696.818;;4.224;;26.203;;3.888;202.918
58;;;;33.791;13.388;;;145.672;;5.248;;24.866;;;13.693;;;25.582;22.061;14.889;21.855;;;14.761;;;;;5.232;;33.682;;5.189;250.617
59;;;;35.303;17.744;;;696.519;;5.254;;27.53;;;16.986;;;27.738;25.135;15.626;25.78;;;17.425;;;;;5.565;;35.026;;5.239;567.339
60;;;;43.644;20.064;;;;;6.444;;37.508;;;18.643;;;37.701;37.212;19.012;37.665;;;19.881;;;;;6.29;;44.036;;5.665;654.593
61;;;;64.23;26.497;;;;;6.66;;44.116;;;23.782;;;43.902;43.986;23.645;44.254;;;26.112;;;;;7.015;;64.754;;6.412;1524.722
62;;;;68.702;35.45;;;;;7.508;;96.686;;;24.847;;;95.89;74.263;25.592;74.222;;;35.306;;;;;7.674;;71.881;;6.477;
63;;;;72.636;49.89;;;;;7.942;;145.265;;;33.379;;;114.656;90.514;33.532;89.653;;;44.114;;;;;7.851;;74.594;;7.508;
64;;;;106.006;50.922;;;;;17.594;;146.821;;;38.123;;;139.955;134.044;38.13;139.68;;;48.894;;;;;17.795;;105.34;;7.721;
65;;;;252.716;73.622;;;;;17.699;;153.091;;;66.588;;;145.659;145.115;65.16;145.749;;;71.888;;;;;18.298;;251.854;;12.941;
66;;;;335.428;335.693;;;;;25.752;;272.536;;;67.44;;;288.393;283.919;68.598;266.21;;;328.808;;;;;25.163;;330.299;;17.425;
67;;;;372.447;374.26;;;;;37.641;;332.126;;;84.85;;;329.359;351.53;83.182;327.824;;;365.09;;;;;37.715;;376.845;;17.594;
68;;;;;;;;;;51.226;;708.119;;;103.293;;;704.748;700.981;105.485;698.129;;;;;;;;50.464;;;;24.847;
69;;;;;;;;;;80.971;;1240.562;;;133.748;;;1228.028;766.342;112.152;770.961;;;;;;;;83.674;;;;25.928;
70;;;;;;;;;;121.613;;1346.612;;;148.733;;;1338.39;1229.222;143.955;1247.791;;;;;;;;124.65;;;;48.894;
71;;;;;;;;;;147.668;;;;;258.527;;;;;257.861;;;;;;;;;148.684;;;;71.881;
72;;;;;;;;;;709.31;;;;;706.493;;;;;705.054;;;;;;;;;702.865;;;;110.837;
73;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;


==> stationary_csv/relative-error-max-norm-value-1-texpgf-scatter.csv <==
Benchmark-id;Name;Parameters;Type;Orig;states;transient-states;max-SCC-chain-length;non-bottom-SCCs;max-non-bottom-SCC-size;bottom-SCCs;max-bottom-SCC-size;topology;megg.default-abs.ap-naive.0.001;megg.default-abs.ap-sample.0.001;storm.sound-rel.topological-evt-n-ii.0.001;storm.sparse-abs.topological-classic-g-gmres.1e-06;storm.sparse-abs.topological-classic-g-gmres.0.001;storm.exact.topological-evt-e-sparselu.ignored;prism.explicit-rel.default.1e-06;storm.sparse.topological-evt-e-sparselu.ignored;prism.hybrid-rel.default.1e-06;storm.sparse-rel.topological-eqsys-g-gmres.0.001;storm.sound-abs.topological-evt-n-ii.0.001;storm.sparse-abs.topological-evt-g-gmres.1e-06;storm.sparse.topological-classic-sparselu.ignored;storm.exact.topological-classic-sparselu.ignored;storm.sparse-abs.topological-eqsys-g-gmres.1e-06;storm.sound-rel.topological-evt-n-ii.1e-06;prism.hybrid-rel.default.0.001;storm.sparse-rel.topological-evt-g-gmres.1e-06;storm.sparse-abs.topological-evt-g-gmres.0.001;storm.sparse-rel.topological-eqsys-g-gmres.1e-06;storm.sparse-rel.topological-evt-g-gmres.0.001;storm.sound-abs.topological-evt-n-ii.1e-06;prism.sparse-rel.default.0.001;storm.sparse-rel.topological-classic-g-gmres.0.001;prism.default.default.0.001;storm.exact.topological-eqsys-e-sparselu.ignored;storm.sparse.topological-eqsys-e-sparselu.ignored;prism.explicit-rel.default.0.001;storm.sparse-abs.topological-eqsys-g-gmres.0.001;prism.sparse-rel.default.1e-06;storm.sparse-rel.topological-classic-g-gmres.1e-06;Best
brp.1024-4;brp;1024-4;dtmc;prism;69639;67586;-8000;67586;1;2053;1;-8000;5;5;1e-07;1e-07;1e-07;1e-07;-15;1e-07;5;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;5;1e-07;1e-07;-15;1e-07;5;1e-07;1e-07
brp.1024-5;brp;1024-5;dtmc;prism;82952;80898;-8000;80898;1;2054;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;5;1e-07;5;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;5;1e-07;1e-07;5;1e-07;5;1e-07;1e-07
brp.2048-4;brp;2048-4;dtmc;prism;139271;135170;-8000;135170;1;4101;1;-8000;5;5;1e-07;1e-07;1e-07;1e-07;5;1e-07;5;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;5;1e-07;1e-07;5;1e-07;5;1e-07;1e-07
brp.2048-5;brp;2048-5;dtmc;prism;165896;161794;-8000;161794;1;4102;1;-8000;5;5;1e-07;1e-07;1e-07;1e-07;5;1e-07;5;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;5;1e-07;1e-07;5;1e-07;5;1e-07;1e-07
brp.512-5;brp;512-5;dtmc;prism;41480;40450;-8000;40450;1;1030;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
cluster.128;cluster;128;ctmc;prism;597012;0;-8000;0;0;1;597012;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
cluster.256;cluster;256;ctmc;prism;2373652;0;-8000;0;0;1;2373652;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
cluster.64;cluster;64;ctmc;prism;151060;0;-8000;0;0;1;151060;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
coupon.5-2-5;coupon;5-2-5;dtmc;pgcl;5397;5372;-8000;3112;172;25;1;-8000;-15;-15;7.206007278160664e-06;1e-07;1e-07;1e-07;-15;1e-07;-15;4.415313833435521e-05;5;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;4.415313833435521e-05;1e-07;4.415313833435521e-05;5;-15;1e-07;-15;1e-07;1e-07;-15;4.415313833435521e-05;-15;1e-07;1e-07
coupon.7-3-5;coupon;7-3-5;dtmc;pgcl;337710;337367;-8000;229826;3138;343;1;-8000;-15;-15;3.7451502645289472e-06;1e-07;1.7020757345324994e-06;1e-07;-15;1e-07;-15;0.0001798131431245123;5;1e-07;1e-07;5;1e-07;1e-07;-15;1e-07;0.0001798131431245123;1e-07;0.0001798131431245123;5;-15;1.7020757345324994e-06;-15;1e-07;1e-07;-15;0.0001798131431245123;-15;1e-07;1e-07
crafted-branch.0.001-20-1000-100;crafted-branch;0.001-20-1000-100;dtmc;prism;107079;7079;-8000;7079;1;1000;100;-8000;-15;-15;5;5;5;1e-07;-15;1e-07;-15;5;5;5;0.015625000000003574;1e-07;5;5;-15;5;5;5;5;5;-15;5;-15;1e-07;0.015625000000003574;-15;5;-15;5;1e-07
crafted-branch.0.001-20-1000-1000;crafted-branch;0.001-20-1000-1000;dtmc;prism;1007079;7079;-8000;7079;1;1000;1000;-8000;-15;-15;5;5;5;1e-07;-15;5;5;5;5;5;5;1e-07;5;5;5;5;5;5;5;5;5;5;5;1e-07;5;-15;5;5;5;1e-07
crafted-branch.0.001-20-1000-10000;crafted-branch;0.001-20-1000-10000;dtmc;prism;10007079;7079;-8000;7079;1;1000;10000;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
crafted-error.0.0000001-0.5;crafted-error;0.0000001-0.5;dtmc;prism;4;0;-8000;0;0;1;4;-8000;-15;-15;8.328312944254419e-05;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;4.164250062679175e-05;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
crafted-loop.1000;crafted-loop;1000;dtmc;prism;1000;0;-8000;0;0;1;1000;-8000;-15;-15;5;5;5;1e-07;-15;5;-15;5;5;5;5;1e-07;5;5;-15;5;5;5;5;5;-15;5;-15;1e-07;5;-15;5;-15;5;1e-07
crafted-loop.10000;crafted-loop;10000;dtmc;prism;10000;0;-8000;0;0;1;10000;-8000;5;5;5;5;5;1e-07;-15;5;-15;5;5;5;5;5;5;5;-15;5;5;5;5;5;-15;5;-15;5;5;-15;5;-15;5;1e-07
crafted-loop.100000;crafted-loop;100000;dtmc;prism;100000;0;-8000;0;0;1;100000;-8000;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
crafted-loop.1000000;crafted-loop;1000000;dtmc;prism;1000000;0;-8000;0;0;1;1000000;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
crowds.3-5;crowds;3-5;dtmc;prism;1198;1142;-8000;750;15;56;1;-8000;5;-15;3.0268908449581113e-05;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;0.001010940844490328;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;9.143467099822379e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
crowds.4-10;crowds;4-10;dtmc;prism;30070;29069;-8000;18513;30;1001;1;-8000;5;-15;3.299490768157614e-05;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;0.23554013436226157;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;0.00021303456355588067;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
crowds.4-15;crowds;4-15;dtmc;prism;119800;115924;-8000;73288;45;3876;1;-8000;5;5;3.5490310412509255e-05;1e-07;3.517654297571321e-06;1e-07;-15;1e-07;-15;1e-07;5;1e-07;1e-07;5;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;0.0010681485369440063;-15;3.517654297571321e-06;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
crowds.4-5;crowds;4-5;dtmc;prism;3515;3389;-8000;2213;15;126;1;-8000;5;-15;3.152253594571351e-05;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;0.01519576182142065;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1.374372475788798e-05;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
crowds.5-10;crowds;5-10;dtmc;prism;111294;108291;-8000;68706;30;3003;1;-8000;5;5;3.388970279267463e-05;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;5;1e-07;1e-07;5;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;0.006386431438782986;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
crowds.5-15;crowds;5-15;dtmc;prism;592060;576556;-8000;363376;45;15504;1;-8000;5;5;3.362723101734822e-05;5;5;1e-07;5;1e-07;5;1e-07;5;1e-07;5;5;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;0.048035176070411245;5;5;5;1e-07;1e-07;5;1e-07;5;5;1e-07
crowds.6-10;crowds;6-10;dtmc;prism;352535;344527;-8000;217855;30;8008;1;-8000;5;5;3.4169496486200145e-05;5;5;1e-07;-15;1e-07;5;1e-07;5;1e-07;5;5;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;0.2632737384525067;5;5;5;1e-07;1e-07;-15;1e-07;5;5;1e-07
crowds.6-5;crowds;6-5;dtmc;prism;18817;18355;-8000;11887;15;462;1;-8000;5;-15;3.2381366426962625e-05;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;0.004247006782065961;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
egl.5-2;egl;5-2;dtmc;prism;33790;33789;-8000;33789;1;1;1;-8000;-15;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
egl.5-4;egl;5-4;dtmc;prism;74750;74749;-8000;74749;1;1;1;-8000;-15;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
egl.5-6;egl;5-6;dtmc;prism;115710;115709;-8000;115709;1;1;1;-8000;-15;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
egl.5-8;egl;5-8;dtmc;prism;156670;156669;-8000;156669;1;1;1;-8000;-15;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
embedded.2;embedded;2;ctmc;prism;3478;3442;-8000;2594;53;36;1;-8000;-15;-15;4.4622326388303944e-05;6.716755100409389e-07;0.031521514347755054;1e-07;-15;1e-07;-15;5;5;1.3602540300178904e-06;1e-07;1e-07;1.3602540300178904e-06;1e-07;-15;1.3602540300178904e-06;5;1.3602540300178904e-06;5;5;-15;0.031521514347755054;-15;1e-07;1e-07;-15;5;-15;6.716755100409389e-07;1e-07
embedded.4;embedded;4;ctmc;prism;5168;5132;-8000;3860;79;36;1;-8000;-15;-15;3.5698373619800845e-05;7.101629584707159e-07;0.03512983835547958;1e-07;-15;1e-07;-15;5;5;1.9995530518468876e-06;1e-07;1e-07;1.9995530518468876e-06;1e-07;-15;1.9995530518468876e-06;5;1.9995530518468876e-06;5;5;-15;0.03512983835547958;-15;1e-07;1e-07;-15;5;-15;7.101629584707159e-07;1e-07
embedded.5;embedded;5;ctmc;prism;6013;5977;-8000;4493;92;36;1;-8000;-15;-15;3.2453495405361735e-05;7.223340169680671e-07;0.03616411525946225;1e-07;-15;1e-07;-15;5;5;2.3199294151802487e-06;1e-07;1e-07;2.3199294151802487e-06;1e-07;-15;2.3199294151802487e-06;5;2.3199294151802487e-06;5;5;-15;0.03616411525946225;-15;1e-07;1e-07;-15;5;-15;7.223340169680671e-07;1e-07
embedded.6;embedded;6;ctmc;prism;6858;6822;-8000;5126;105;36;1;-8000;-15;-15;2.9748706287950682e-05;7.315623843156197e-07;0.036938533656744724;1e-07;-15;1e-07;-15;5;5;2.643996273116005e-06;1e-07;1e-07;2.643996273116005e-06;1e-07;-15;2.643996273116005e-06;5;2.643996273116005e-06;5;5;-15;0.036938533656744724;-15;1e-07;1e-07;-15;5;-15;7.315623843156197e-07;1e-07
embedded.7;embedded;7;ctmc;prism;7703;7667;-8000;5759;118;36;1;-8000;-15;-15;2.746172618620994e-05;7.387706507094631e-07;0.03753874546919881;1e-07;-15;1e-07;-15;5;5;2.968076738036706e-06;1e-07;1e-07;2.968076738036706e-06;1e-07;-15;2.968076738036706e-06;5;2.968076738036706e-06;5;5;-15;0.03753874546919881;-15;1e-07;1e-07;-15;5;-15;7.387706507094631e-07;1e-07
embedded.8;embedded;8;ctmc;prism;8548;8512;-8000;6392;131;36;1;-8000;-15;-15;2.5500050212388107e-05;7.445508131240946e-07;0.03801648721574853;1e-07;-15;1e-07;-15;5;5;3.2921554178262272e-06;1e-07;1e-07;3.2921554178262272e-06;1e-07;-15;3.2921554178262272e-06;5;3.2921554178262272e-06;5;5;-15;0.03801648721574853;-15;1e-07;1e-07;-15;5;-15;7.445508131240946e-07;1e-07
fms.7;fms;7;ctmc;prism;1639440;0;-8000;0;0;1;1639440;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
fms.8;fms;8;ctmc;prism;4459455;0;-8000;0;0;1;4459455;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
fms.9;fms;9;ctmc;prism;11058190;0;-8000;0;0;1;11058190;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
haddad-monmege.20-0.7;haddad-monmege;20-0.7;dtmc;prism;41;39;-8000;1;39;2;1;-8000;5;-15;0.0002498123528571483;1e-07;0.17721690109136334;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;2.499979599261219e-07;-15;1e-07;1e-07;1e-07;1e-07;5;-15;0.17721690109136334;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
herman.11;herman;11;dtmc;prism;2048;2026;-8000;5;924;1;22;-8000;-15;-15;2.5279775170125588e-05;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;2.5279775170125588e-05;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;0.0001498617157278254;1e-07;0.0001498617157278254;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
herman.13;herman;13;dtmc;prism;8192;8166;-8000;6;3432;1;26;-8000;-15;-15;2.8570677942513226e-05;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;2.8570677942513226e-05;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1.839073032267047e-05;1e-07;1.839073032267047e-05;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
herman.15;herman;15;dtmc;prism;32768;32738;-8000;7;12870;1;30;-8000;-15;-15;3.1435531855084076e-05;1e-07;1e-07;1e-07;5;1e-07;-15;1e-07;3.1435531855084076e-05;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;0.00010383726387792891;1e-07;0.00010383726387792891;1e-07;-15;1e-07;-15;1e-07;1e-07;5;1e-07;-15;1e-07;1e-07
herman.17;herman;17;dtmc;prism;131072;131038;-8000;8;48620;1;34;-8000;-15;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
herman.9;herman;9;dtmc;prism;512;494;-8000;4;252;1;18;-8000;-15;-15;2.4882735565001646e-05;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;2.4882735565001646e-05;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
kanban.4;kanban;4;ctmc;prism;454475;0;-8000;0;0;1;454475;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
kanban.5;kanban;5;ctmc;prism;2546432;0;-8000;0;0;1;2546432;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
kanban.6;kanban;6;ctmc;prism;11261376;0;-8000;0;0;1;11261376;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
leader_sync.4-2;leader_sync;4-2;dtmc;prism;61;60;-8000;33;28;1;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
leader_sync.4-3;leader_sync;4-3;dtmc;prism;274;273;-8000;203;71;1;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
leader_sync.4-4;leader_sync;4-4;dtmc;prism;812;811;-8000;678;134;1;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
leader_sync.5-2;leader_sync;5-2;dtmc;prism;141;140;-8000;46;95;1;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
leader_sync.5-3;leader_sync;5-3;dtmc;prism;1050;1049;-8000;786;264;1;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
leader_sync.5-4;leader_sync;5-4;dtmc;prism;4244;4243;-8000;3731;513;1;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
lumbroso-reduced.1000;lumbroso-reduced;1000;dtmc;jani;150007;100007;-8000;99908;100;50000;1;-8000;-15;-15;1.9073495423072018e-06;1e-07;9.535411831240737e-07;1e-07;-15;1e-07;-15;1e-07;5;1e-07;1e-07;5;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;5;-15;9.535411831240737e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
lumbroso-reduced.4000;lumbroso-reduced;4000;dtmc;jani;600031;400031;-8000;399932;100;200000;1;-8000;-15;-15;2.384185842085884e-07;5;5;1e-07;-15;1e-07;-15;1e-07;5;1e-07;5;5;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;5;-15;5;-15;1e-07;1e-07;-15;1e-07;-15;5;1e-07
lumbroso-reduced.8000;lumbroso-reduced;8000;dtmc;jani;1200063;800063;-8000;799964;100;400000;1;-8000;-15;-15;1.1920929376962874e-07;5;5;1e-07;-15;1e-07;-15;1e-07;5;1e-07;5;5;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;5;-15;5;-15;1e-07;1e-07;-15;1e-07;-15;5;1e-07
lumbroso.1000;lumbroso;1000;dtmc;prism;375004;325004;-8000;324555;450;50000;1;-8000;-15;-15;1e-07;5;5;1e-07;5;1e-07;5;1e-07;5;1e-07;5;5;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;5;5;5;5;1e-07;1e-07;5;1e-07;5;5;1e-07
lumbroso.4000;lumbroso;4000;dtmc;prism;1500028;1300028;-8000;1299579;450;200000;1;-8000;5;5;1e-07;5;5;1e-07;5;1e-07;5;1e-07;5;1e-07;5;5;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;5;5;5;5;1e-07;1e-07;5;1e-07;5;5;1e-07
lumbroso.8000;lumbroso;8000;dtmc;prism;3000060;2600060;-8000;2599611;450;400000;1;-8000;5;5;1e-07;5;5;1e-07;5;1e-07;5;1e-07;5;1e-07;5;5;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;5;5;5;5;1e-07;1e-07;5;1e-07;5;5;1e-07
majority.;majority;;ctmc;prism;192000;0;-8000;0;0;1;192000;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
mapk_cascade.5;mapk_cascade;5;ctmc;prism;408366;0;-8000;0;0;1;408366;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
mapk_cascade.6;mapk_cascade;6;ctmc;prism;1373026;0;-8000;0;0;1;1373026;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
mapk_cascade.7;mapk_cascade;7;ctmc;prism;3979348;0;-8000;0;0;1;3979348;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
nand.20-2;nand;20-2;dtmc;prism;154942;154921;-8000;154921;1;21;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
nand.20-3;nand;20-3;dtmc;prism;231552;231531;-8000;231531;1;21;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
nand.20-4;nand;20-4;dtmc;prism;308162;308141;-8000;308141;1;21;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
nand.40-1;nand;40-1;dtmc;prism;1004862;1004821;-8000;1004821;1;41;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
nand.40-2;nand;40-2;dtmc;prism;2003082;2003041;-8000;2003041;1;41;1;-8000;5;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
nand.40-4;nand;40-4;dtmc;prism;3999522;3999481;-8000;3999481;1;41;1;-8000;5;5;1e-07;1e-07;1e-07;1e-07;5;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;1e-07;1e-07;1e-07;1e-07;5;1e-07;5;1e-07;1e-07;5;1e-07;5;1e-07;1e-07
oscillators.6-10-0.1-1-0.1-1.0;oscillators;6-10-0.1-1-0.1-1.0;dtmc;prism;5006;5004;-8000;1797;956;1;2;-8000;-15;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
oscillators.6-8-0.1-1-0.1-1.0;oscillators;6-8-0.1-1-0.1-1.0;dtmc;prism;1717;1715;-8000;540;226;1;2;-8000;-15;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
oscillators.7-10-0.1-1-0.1-1.0;oscillators;7-10-0.1-1-0.1-1.0;dtmc;prism;11441;11439;-8000;3550;1046;1;2;-8000;-15;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
oscillators.8-10-0.1-1-0.1-1.0;oscillators;8-10-0.1-1-0.1-1.0;dtmc;prism;24311;24309;-8000;6620;1054;1;2;-8000;-15;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
oscillators.8-8-0.1-1-0.1-1.0;oscillators;8-8-0.1-1-0.1-1.0;dtmc;prism;6436;6434;-8000;1456;238;1;2;-8000;-15;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
philosophers.4;philosophers;4;ctmc;greatspn;34;33;-8000;1;33;1;1;-8000;-15;-15;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;1e-07;1e-07;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07;-15;1e-07;-15;1e-07;1e-07
speed-ind.;speed-ind;;ctmc;prism;743424;0;-8000;0;0;1;743424;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
tandem.255;tandem;255;ctmc;prism;130816;0;-8000;0;0;1;130816;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15
tandem.511;tandem;511;ctmc;prism;523776;0;-8000;0;0;1;523776;-8000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-15;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-10000;-15


==> stationary_csv/wallclock-time-1800-INC-relative-error-max-norm-value-texpgf-scatter.csv <==
Benchmark-id;Name;Parameters;Type;Orig;states;transient-states;max-SCC-chain-length;non-bottom-SCCs;max-non-bottom-SCC-size;bottom-SCCs;max-bottom-SCC-size;topology;megg.default-abs.ap-naive.0.001;megg.default-abs.ap-sample.0.001;storm.sound-rel.topological-evt-n-ii.0.001;storm.sparse-abs.topological-classic-g-gmres.1e-06;storm.sparse-abs.topological-classic-g-gmres.0.001;storm.exact.topological-evt-e-sparselu.ignored;prism.explicit-rel.default.1e-06;storm.sparse.topological-evt-e-sparselu.ignored;prism.hybrid-rel.default.1e-06;storm.sparse-rel.topological-eqsys-g-gmres.0.001;storm.sound-abs.topological-evt-n-ii.0.001;storm.sparse-abs.topological-evt-g-gmres.1e-06;storm.sparse.topological-classic-sparselu.ignored;storm.exact.topological-classic-sparselu.ignored;storm.sparse-abs.topological-eqsys-g-gmres.1e-06;storm.sound-rel.topological-evt-n-ii.1e-06;prism.hybrid-rel.default.0.001;storm.sparse-rel.topological-evt-g-gmres.1e-06;storm.sparse-abs.topological-evt-g-gmres.0.001;storm.sparse-rel.topological-eqsys-g-gmres.1e-06;storm.sparse-rel.topological-evt-g-gmres.0.001;storm.sound-abs.topological-evt-n-ii.1e-06;prism.sparse-rel.default.0.001;storm.sparse-rel.topological-classic-g-gmres.0.001;prism.default.default.0.001;storm.exact.topological-eqsys-e-sparselu.ignored;storm.sparse.topological-eqsys-e-sparselu.ignored;prism.explicit-rel.default.0.001;storm.sparse-abs.topological-eqsys-g-gmres.0.001;prism.sparse-rel.default.1e-06;storm.sparse-rel.topological-classic-g-gmres.1e-06;Best
brp.1024-4;brp;1024-4;dtmc;prism;69639;67586;-8000;67586;1;2053;1;-8000;6000;6000;1;9.002864837646484;9.872758388519287;12.606144905090332;1565.4734539985657;1;6000;1;1;1;9.15293002128601;6000;1;1;6000;1;1;1;1;1;6000;8.904313802719116;6000;12.547250747680664;1;1526.0196659564972;1;6000;9.197057247161865;1
brp.1024-5;brp;1024-5;dtmc;prism;82952;80898;-8000;80898;1;2054;1;-8000;6000;275.18159890174866;1;11.008318185806274;10.75792407989502;19.760628938674927;6000;1;6000;1;1;1;11.60888934135437;6000;1;1;6000;1;1;1;1;1;6000;12.736439228057861;6000;19.737287998199463;1;6000;1;6000;11.034444332122803;1
brp.2048-4;brp;2048-4;dtmc;prism;139271;135170;-8000;135170;1;4101;1;-8000;6000;6000;1.8561069965362549;36.431978702545166;36.550580739974976;64.3614137172699;6000;1.8231914043426514;6000;1.8499360084533691;1.8334376811981201;1.8546934127807617;42.59747838973999;6000;1.845949649810791;1.990626335144043;6000;1.840433120727539;1.8766279220581055;1.854691982269287;1.8593347072601318;2.004342794418335;6000;36.421839475631714;6000;64.46062088012695;1.8480277061462402;6000;1.839143991470337;6000;36.191667795181274;1.8231914043426514
brp.2048-5;brp;2048-5;dtmc;prism;165896;161794;-8000;161794;1;4102;1;-8000;6000;6000;2.4628396034240723;45.019569396972656;51.33353281021118;101.97825026512146;6000;2.443887233734131;6000;2.465322494506836;2.4345030784606934;2.4436559677124023;44.862842321395874;6000;2.4922144412994385;2.5588645935058594;6000;2.542806625366211;2.382040023803711;2.533283233642578;2.4531779289245605;2.5661752223968506;6000;45.51508927345276;6000;101.87297224998474;2.4352762699127197;6000;2.5005295276641846;6000;45.45153880119324;2.382040023803711
brp.512-5;brp;512-5;dtmc;prism;41480;40450;-8000;40450;1;1030;1;-8000;6000;46.75155448913574;1;2.941680431365967;2.8232743740081787;4.005581378936768;253.87840008735657;1;833.8630676269531;1;1;1;2.8165252208709717;916.6415598392487;1;1;890.6189095973969;1;1;1;1;1;896.7580585479736;2.8852877616882324;872.94167304039;4.063556432723999;1;251.66837978363037;1;904.2083859443665;2.862239360809326;1
cluster.128;cluster;128;ctmc;prism;597012;0;-8000;0;0;1;597012;-8000;6000;6000;6000;73.89967060089111;6.461262226104736;6000;6000;6000;18.153465032577515;6.367927312850952;6000;337.36780881881714;6000;6000;72.59156513214111;-20000;16.820651054382324;334.6743471622467;356.96653628349304;73.77155566215515;332.935183763504;-20000;12.85560154914856;6.577665328979492;16.88735866546631;6000;6000;6000;6.42318868637085;13.359299898147583;79.90588593482971;6.367927312850952
cluster.256;cluster;256;ctmc;prism;2373652;0;-8000;0;0;1;2373652;-8000;6000;6000;6000;273.8779525756836;25.697468996047974;6000;6000;6000;-20000;25.936413288116455;6000;6000;6000;6000;279.50143671035767;-20000;161.1324200630188;6000;6000;278.53769969940186;6000;-20000;104.57412075996399;25.81616735458374;161.303129196167;6000;6000;6000;26.131476163864136;-20000;273.0466740131378;25.697468996047974
cluster.64;cluster;64;ctmc;prism;151060;0;-8000;0;0;1;151060;-8000;6000;6000;6000;17.045604467391968;1.8525655269622803;6000;6000;69.38335967063904;-20000;1.867100715637207;6000;45.44853210449219;369.45222091674805;6000;18.312058448791504;-20000;2.951226234436035;45.228628635406494;45.299190282821655;16.934757947921753;45.59840369224548;-20000;2.678097724914551;1.8117103576660156;2.749809503555298;6000;366.80679297447205;6000;1.8462584018707275;-20000;16.651026010513306;1.8117103576660156
coupon.5-2-5;coupon;5-2-5;dtmc;pgcl;5397;5372;-8000;3112;172;25;1;-8000;-20000;-20000;1;1;1;1;-20000;1;-20000;1;6000;1;1;1.1488158702850342;1;1;-20000;1;1;1;1;6000;-20000;1;-20000;1;1;-20000;1;-20000;1;1
coupon.7-3-5;coupon;7-3-5;dtmc;pgcl;337710;337367;-8000;229826;3138;343;1;-8000;-20000;-20000;3.958743095397949;43.91080689430237;43.1435432434082;29.917808294296265;-20000;3.572139024734497;-20000;3.733118772506714;6000;3.6476879119873047;71.49634766578674;6000;3.6978883743286133;3.9489498138427734;-20000;3.6014201641082764;3.7126543521881104;3.597852945327759;3.6491336822509766;6000;-20000;48.662750482559204;-20000;29.75532078742981;3.6091468334198;-20000;3.6282565593719482;-20000;45.038023471832275;3.572139024734497
crafted-branch.0.001-20-1000-100;crafted-branch;0.001-20-1000-100;dtmc;prism;107079;7079;-8000;7079;1;1000;100;-8000;1;1;6000;20000;20000;10.5673246383667;10.465580463409424;1.0795974731445312;91.71932435035706;20000;6000;20000;20000;19.7048020362854;20000;6000;83.62788033485413;20000;20000;20000;20000;6000;99.27938795089722;20000;84.84330320358276;13.586725234985352;20000;11.584254741668701;20000;110.70863246917725;20000;1
crafted-branch.0.001-20-1000-1000;crafted-branch;0.001-20-1000-1000;dtmc;prism;1007079;7079;-8000;7079;1;1000;1000;-8000;2.558459997177124;1.9326281547546387;6000;20000;20000;991.0822107791901;120.66888451576233;20000;6000;20000;6000;20000;20000;1387.1436371803284;20000;6000;6000;20000;20000;20000;20000;6000;6000;20000;6000;1365.3331487178802;20000;116.81898093223572;20000;6000;20000;1.9326281547546387
crafted-branch.0.001-20-1000-10000;crafted-branch;0.001-20-1000-10000;dtmc;prism;10007079;7079;-8000;7079;1;1000;10000;-8000;154.1248118877411;144.03628015518188;6000;121.77028965950012;124.32221508026123;6000;6000;6000;6000;129.80885767936707;6000;146.4210216999054;6000;6000;134.15792298316956;6000;6000;146.17851662635803;142.09168314933777;132.35259747505188;140.12230038642883;6000;6000;122.72371506690979;6000;6000;6000;6000;135.8938491344452;6000;121.23528957366943;121.23528957366943
crafted-error.0.0000001-0.5;crafted-error;0.0000001-0.5;dtmc;prism;4;0;-8000;0;0;1;4;-8000;25.898972272872925;27.758349418640137;27.64614963531494;1;1;1;1.338409185409546;1;-20000;1;27.952720642089844;1;1;1;1;38.534491539001465;-20000;1;1;1;1;37.59124255180359;-20000;1;-20000;1;1;1.301926851272583;1;-20000;1;1
crafted-loop.1000;crafted-loop;1000;dtmc;prism;1000;0;-8000;0;0;1;1000;-8000;13.456919193267822;13.411608457565308;6000;20000;20000;1;-20000;20000;-20000;20000;6000;20000;20000;30.610769748687744;20000;6000;-20000;20000;20000;20000;20000;6000;-20000;20000;-20000;30.573296546936035;20000;1.3125934600830078;20000;-20000;20000;1
crafted-loop.10000;crafted-loop;10000;dtmc;prism;10000;0;-8000;0;0;1;10000;-8000;6000;6000;6000;20000;20000;3.864462375640869;-20000;20000;-20000;20000;6000;20000;20000;6000;20000;6000;-20000;20000;20000;20000;20000;6000;-20000;20000;-20000;6000;20000;-20000;20000;-20000;20000;3.864462375640869
crafted-loop.100000;crafted-loop;100000;dtmc;prism;100000;0;-8000;0;0;1;100000;-8000;6000;6000;6000;1;1;-20000;6000;1;6000;1;6000;1;6000;6000;1;6000;6000;1;1;1;1;6000;-20000;1;6000;6000;6000;6000;1;-20000;1;1
crafted-loop.1000000;crafted-loop;1000000;dtmc;prism;1000000;0;-8000;0;0;1;1000000;-8000;6000;6000;6000;4.712303638458252;4.42105507850647;6000;6000;4.8435540199279785;6000;4.524290561676025;6000;4.46970796585083;6000;6000;4.680161237716675;6000;6000;4.4582178592681885;4.452244520187378;4.5973122119903564;4.486111164093018;6000;6000;4.6084253787994385;6000;6000;6000;6000;4.436645269393921;6000;4.566068410873413;4.42105507850647
crowds.3-5;crowds;3-5;dtmc;prism;1198;1142;-8000;750;15;56;1;-8000;6000;1.5816378593444824;1;1;1;1;1.3123328685760498;1;1.5272903442382812;1;20000;1;1;1;1;1;1.4898200035095215;1;1;1;1;1;1.5105648040771484;1;1.5332298278808594;1;1;1.2990520000457764;1;1.5668318271636963;1;1
crowds.4-10;crowds;4-10;dtmc;prism;30070;29069;-8000;18513;30;1001;1;-8000;6000;377.64653730392456;1;14.040491819381714;13.417945623397827;1;5.409594297409058;1;80.15665555000305;1;20000;1;20.31001901626587;287.33104062080383;1;1;66.24680089950562;1;1;1;1;1;72.2126533985138;15.002602338790894;69.40087056159973;1;1;4.779525995254517;1;87.76485323905945;13.983109712600708;1
crowds.4-15;crowds;4-15;dtmc;prism;119800;115924;-8000;73288;45;3876;1;-8000;6000;6000;1.4308931827545166;373.3354561328888;375.1267032623291;4.041236639022827;112.81404495239258;1.228381872177124;860.5031614303589;1.2531969547271729;20000;1.2026605606079102;497.5085599422455;6000;1.2307302951812744;1.49346923828125;667.8904113769531;1.1703557968139648;1.2478585243225098;1.183650255203247;1.2462806701660156;20000;707.6773977279663;365.9536566734314;663.7781665325165;4.045381307601929;1.2576019763946533;101.8257782459259;1.206094741821289;940.1953105926514;377.74504375457764;1.1703557968139648
crowds.4-5;crowds;4-5;dtmc;prism;3515;3389;-8000;2213;15;126;1;-8000;6000;8.193961381912231;1;1;1;1;1.307978630065918;1;4.04391074180603;1;20000;1;1;4.016212701797485;1;1;3.714790105819702;1;1;1;1;1;4.182322978973389;1;4.018087148666382;1;1;1.3108372688293457;1;4.227596044540405;1;1
crowds.5-10;crowds;5-10;dtmc;prism;111294;108291;-8000;68706;30;3003;1;-8000;6000;6000;1.367283582687378;336.20636081695557;336.48274326324463;3.287250518798828;73.2959680557251;1.1617803573608398;688.0375761985779;1.1546521186828613;20000;1.1303825378417969;408.6339454650879;6000;1.1045169830322266;1.4111766815185547;525.9560790061951;1.1101665496826172;1.1202232837677002;1.1032109260559082;1.155385971069336;20000;582.2282073497772;329.5801029205322;534.9562013149261;3.2623236179351807;1.1522424221038818;70.90604186058044;1.1497056484222412;769.2331984043121;331.09248328208923;1.1032109260559082
crowds.5-15;crowds;5-15;dtmc;prism;592060;576556;-8000;363376;45;15504;1;-8000;6000;6000;18.448731899261475;6000;6000;28.6304612159729;6000;14.166794538497925;6000;13.642216444015503;20000;15.351094722747803;6000;6000;13.998157501220703;17.508602380752563;6000;13.515435695648193;13.898047924041748;14.987374067306519;13.684104681015015;20000;6000;6000;6000;28.26673173904419;14.113932609558105;6000;14.1083345413208;6000;6000;13.515435695648193
crowds.6-10;crowds;6-10;dtmc;prism;352535;344527;-8000;217855;30;8008;1;-8000;6000;6000;8.474345445632935;6000;6000;13.31220030784607;702.7808558940887;6.372931718826294;6000;6.692730665206909;20000;6.411440849304199;6000;6000;6.419097423553467;8.5768883228302;6000;6.484562397003174;6.445989608764648;6.465205669403076;6.660946607589722;20000;6000;6000;6000;13.202309608459473;6.381661891937256;657.8033900260925;6.3227455615997314;6000;6000;6.3227455615997314
crowds.6-5;crowds;6-5;dtmc;prism;18817;18355;-8000;11887;15;462;1;-8000;6000;276.3548972606659;1;4.447687387466431;4.893582820892334;1;3.0624711513519287;1;37.011250019073486;1;20000;1;5.853329420089722;80.07067656517029;1;1;30.523232221603394;1;1;1;1;20000;32.601038455963135;4.511608362197876;32.79430961608887;1;1;2.46706485748291;1;38.916011810302734;4.346294403076172;1
egl.5-2;egl;5-2;dtmc;prism;33790;33789;-8000;33789;1;1;1;-8000;1.5379526615142822;1.3846461772918701;1;1;1;1;1.4015297889709473;1;1.3262214660644531;1;1;1;1;1;1;1;1.2925410270690918;1;1;1;1;1;1.306166172027588;1;1.0861701965332031;1;1;1.3260104656219482;1;1.3258905410766602;1;1
egl.5-4;egl;5-4;dtmc;prism;74750;74749;-8000;74749;1;1;1;-8000;2.3102927207946777;2.04594349861145;1;1;1;1.8646509647369385;1.9101946353912354;1;1.8094873428344727;1;1;1;1;1.8677661418914795;1;1;1.7033045291900635;1;1;1;1;1;1.706998348236084;1;1.772125244140625;1.8956944942474365;1;1.9807381629943848;1;1.8047316074371338;1;1
egl.5-6;egl;5-6;dtmc;prism;115710;115709;-8000;115709;1;1;1;-8000;3.2078747749328613;2.586768865585327;1.3762381076812744;1.3378496170043945;1.380272626876831;2.9445672035217285;2.2563250064849854;1.378920316696167;2.3755881786346436;1.3747971057891846;1.3539767265319824;1.3467001914978027;1.387375831604004;3.013925075531006;1.3522367477416992;1.3911974430084229;2.4786674976348877;1.4237513542175293;1.4037373065948486;1.3471794128417969;1.3738653659820557;1.3752703666687012;2.3584673404693604;1.3497803211212158;2.541699171066284;2.938631296157837;1.3897860050201416;2.244431257247925;1.390448808670044;2.340991497039795;1.3413116931915283;1.3378496170043945
egl.5-8;egl;5-8;dtmc;prism;156670;156669;-8000;156669;1;1;1;-8000;4.382250785827637;2.9354054927825928;1.9425270557403564;1.951659917831421;1.9446420669555664;4.13269567489624;2.705545663833618;1.9781813621520996;3.6476266384124756;1.9927794933319092;1.929013729095459;2.056056022644043;2.0157930850982666;4.1024329662323;1.937830924987793;1.9453165531158447;3.6256964206695557;1.9654901027679443;2.000798463821411;1.9548072814941406;1.9629123210906982;1.9560153484344482;3.5372447967529297;1.994448184967041;3.642490863800049;4.079819202423096;1.9558913707733154;2.8774917125701904;1.9478354454040527;3.665707588195801;1.9479880332946777;1.929013729095459
embedded.2;embedded;2;ctmc;prism;3478;3442;-8000;2594;53;36;1;-8000;33.70474076271057;2.4064042568206787;1.743985652923584;1;20000;1;5.798627614974976;1;2.315549373626709;20000;6000;1;1;5.396960973739624;1;2.5762884616851807;1.7752671241760254;1;20000;1;20000;6000;1.452759027481079;20000;1.7208187580108643;1;1;2.637484550476074;20000;2.029327630996704;1;1
embedded.4;embedded;4;ctmc;prism;5168;5132;-8000;3860;79;36;1;-8000;39.04881525039673;2.493441104888916;1.9556739330291748;1;20000;1;8.545768976211548;1;2.945112943649292;20000;6000;1;1;7.322710752487183;1;2.844421148300171;2.182000160217285;1;20000;1;20000;6000;1.866619348526001;20000;2.3178794384002686;1;1;3.821131467819214;20000;2.6768810749053955;1;1
embedded.5;embedded;5;ctmc;prism;6013;5977;-8000;4493;92;36;1;-8000;42.31009912490845;2.9682278633117676;2.0361762046813965;1;20000;1;10.866286039352417;1;3.4791667461395264;20000;6000;1;1;9.075583934783936;1;2.9766921997070312;2.664738655090332;1;20000;1;20000;6000;1.8637218475341797;20000;2.412696599960327;1;1;4.2277867794036865;20000;2.9041857719421387;1;1
embedded.6;embedded;6;ctmc;prism;6858;6822;-8000;5126;105;36;1;-8000;36.30911064147949;2.639169931411743;2.1248316764831543;1;20000;1.4790840148925781;11.53289794921875;1;3.4068245887756348;20000;6000;1;1;13.99142575263977;1;3.1830244064331055;2.390566825866699;1;20000;1;20000;6000;1.973358154296875;20000;2.5196967124938965;1.4879417419433594;1;5.435653924942017;20000;3.13714337348938;1;1
embedded.7;embedded;7;ctmc;prism;7703;7667;-8000;5759;118;36;1;-8000;35.66549324989319;2.8133134841918945;2.207859754562378;1;20000;1.5831611156463623;12.957191944122314;1;4.168718338012695;20000;6000;1;1;11.09837555885315;1;3.247616767883301;2.9639768600463867;1;20000;1;20000;6000;2.3236684799194336;20000;2.8709585666656494;1.5940136909484863;1;5.310826539993286;20000;3.4292538166046143;1;1
embedded.8;embedded;8;ctmc;prism;8548;8512;-8000;6392;131;36;1;-8000;48.275259494781494;2.903101682662964;2.3133556842803955;1;20000;1.854203224182129;14.00777554512024;1;4.14646053314209;20000;6000;1;1;12.9361572265625;1;3.424921751022339;2.953162670135498;1;20000;1;20000;6000;2.2881603240966797;20000;3.148622989654541;1.8717782497406006;1;5.727550506591797;20000;3.7252357006073;1;1
fms.7;fms;7;ctmc;prism;1639440;0;-8000;0;0;1;1639440;-8000;6000;6000;6000;30.283051013946533;27.645791053771973;6000;6000;6000;103.12841582298279;29.508056640625;6000;30.967967987060547;6000;6000;30.486496448516846;6000;50.08331370353699;31.272783994674683;29.43887448310852;29.315390825271606;29.219372749328613;6000;40.068676710128784;28.733028411865234;51.59471106529236;6000;6000;6000;29.119100332260132;62.85741376876831;30.11655306816101;27.645791053771973
fms.8;fms;8;ctmc;prism;4459455;0;-8000;0;0;1;4459455;-8000;6000;6000;6000;88.53948426246643;88.84066677093506;6000;6000;6000;362.533894777298;82.9064769744873;6000;92.1282012462616;6000;6000;87.30256247520447;6000;170.09927105903625;93.38983130455017;86.84822487831116;86.96737742424011;90.85708975791931;6000;116.36716032028198;87.50793075561523;158.6431381702423;6000;6000;6000;83.00935578346252;190.18974471092224;87.96146774291992;82.9064769744873
fms.9;fms;9;ctmc;prism;11058190;0;-8000;0;0;1;11058190;-8000;6000;6000;6000;228.2306137084961;218.41842341423035;6000;6000;6000;1524.91379570961;220.44915223121643;6000;6000;6000;6000;230.89977884292603;6000;591.8319599628448;6000;6000;226.70834851264954;6000;6000;297.79499340057373;215.770366191864;624.882684469223;6000;6000;6000;219.63457703590393;515.8829436302185;231.37098169326782;215.770366191864
haddad-monmege.20-0.7;haddad-monmege;20-0.7;dtmc;prism;41;39;-8000;1;39;2;1;-8000;6000;53.578269720077515;3.0567803382873535;1;20000;1;-20000;1;-20000;1;8.137762308120728;1;1;1;1;5.7052764892578125;1.311265230178833;1;1;1;1;6000;1.3011176586151123;20000;1;1;1;1.3153457641601562;1;-20000;1;1
herman.11;herman;11;dtmc;prism;2048;2026;-8000;5;924;1;22;-8000;-20000;-20000;1;1;1;1;1.311119556427002;1;1.2970647811889648;1;1;1;1;1;1;1;1.3094491958618164;1;1;1;1;1;1.3024556636810303;1;1;1;1;1.2919330596923828;1;1.306154727935791;1;1
herman.13;herman;13;dtmc;prism;8192;8166;-8000;6;3432;1;26;-8000;-20000;-20000;1.515749216079712;1.4930145740509033;1.4782664775848389;5.522608995437622;2.794065237045288;1.5523884296417236;1.304677963256836;1.4664714336395264;1.4803025722503662;1.5644474029541016;1.4221160411834717;4.686341762542725;1.4928040504455566;1.4923217296600342;1.3076775074005127;1.4956698417663574;1.5024876594543457;1.4926037788391113;1.5474677085876465;1.5368318557739258;1.293428659439087;1.4633021354675293;1;4.697411775588989;1.4828217029571533;2.8033297061920166;1.5211074352264404;1.3162858486175537;1.5576021671295166;1
herman.15;herman;15;dtmc;prism;32768;32738;-8000;7;12870;1;30;-8000;-20000;-20000;14.2114577293396;13.332679986953735;13.337486505508423;50.35450983047485;6000;14.126396179199219;1.3313179016113281;13.2393479347229;13.869942665100098;14.011463165283203;13.487868547439575;41.59028077125549;13.369919300079346;14.02796483039856;1.3089890480041504;14.061408519744873;13.939849853515625;13.26636290550232;13.99130654335022;13.984534502029419;1.2931044101715088;13.303945302963257;1;41.60092282295227;13.344676733016968;6000;13.185545444488525;1.3008975982666016;13.526108980178833;1
herman.17;herman;17;dtmc;prism;131072;131038;-8000;8;48620;1;34;-8000;-20000;-20000;132.4557182788849;127.01286220550537;121.57751703262329;6000;6000;130.76219820976257;1.3011691570281982;120.08549070358276;135.9251492023468;133.86948919296265;130.51619338989258;6000;121.07170248031616;129.61408281326294;1.301018476486206;135.55827069282532;131.98527216911316;129.57184028625488;136.22642970085144;129.64134335517883;1.3048346042633057;124.38185358047485;1;6000;127.02262687683105;6000;124.65180015563965;1.2940795421600342;128.70893669128418;1
herman.9;herman;9;dtmc;prism;512;494;-8000;4;252;1;18;-8000;-20000;-20000;1;1;1;1;1.3202316761016846;1;1.3724327087402344;1;1;1;1;1;1;1;1.323122501373291;1;1;1;1;1;1.3096873760223389;1;1;1;1;1.3018343448638916;1;1.3179714679718018;1;1
kanban.4;kanban;4;ctmc;prism;454475;0;-8000;0;0;1;454475;-8000;6000;6000;6000;7.0705132484436035;6.319486141204834;6000;6000;6000;-20000;6.0349531173706055;6000;7.4719109535217285;6000;6000;7.118549108505249;-20000;5.523136854171753;7.546043395996094;6.999289035797119;6.550863027572632;6.76740288734436;-20000;6.380055904388428;6.133178949356079;5.526031017303467;6000;6000;6000;6.190366506576538;-20000;6.5991051197052;5.523136854171753
kanban.5;kanban;5;ctmc;prism;2546432;0;-8000;0;0;1;2546432;-8000;6000;6000;6000;43.158995151519775;38.28317594528198;6000;6000;6000;-20000;37.11032152175903;6000;51.667059898376465;6000;6000;43.922611713409424;-20000;34.71546411514282;53.57502555847168;45.66526460647583;45.77944993972778;45.231542348861694;-20000;35.511133432388306;37.56227970123291;34.65325331687927;6000;6000;6000;38.021074056625366;-20000;46.269325494766235;34.65325331687927
kanban.6;kanban;6;ctmc;prism;11261376;0;-8000;0;0;1;11261376;-8000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;6000;-20000;182.67576813697815;6000;6000;6000;6000;-20000;175.98117804527283;6000;181.7338843345642;6000;6000;6000;6000;6000;6000;175.98117804527283
leader_sync.4-2;leader_sync;4-2;dtmc;prism;61;60;-8000;33;28;1;1;-8000;6000;1;1;1;1;1;1.3045454025268555;1;1.3131334781646729;1;1;1;1;1;1;1;1.2980966567993164;1;1;1;1;1;1.3007311820983887;1;1;1;1;1.2994027137756348;1;1.3175485134124756;1;1
leader_sync.4-3;leader_sync;4-3;dtmc;prism;274;273;-8000;203;71;1;1;-8000;6000;1;1;1;1;1;1.3101401329040527;1;1.310093879699707;1;1;1;1;1;1;1;1.2989799976348877;1;1;1;1;1;1.3065216541290283;1;1;1;1;1.2939493656158447;1;1.3056237697601318;1;1
leader_sync.4-4;leader_sync;4-4;dtmc;prism;812;811;-8000;678;134;1;1;-8000;6000;1;1;1;1;1;1.306936502456665;1;1.2993497848510742;1;1;1;1;1;1;1;1.2975163459777832;1;1;1;1;1;1.3049938678741455;1;1;1;1;1.3004608154296875;1;1.3508777618408203;1;1
leader_sync.5-2;leader_sync;5-2;dtmc;prism;141;140;-8000;46;95;1;1;-8000;6000;1;1;1;1;1;1.2965846061706543;1;1.30649995803833;1;1;1;1;1;1;1;1.2940073013305664;1;1;1;1;1;1.2991712093353271;1;1;1;1;1.2999026775360107;1;1.3086609840393066;1;1
leader_sync.5-3;leader_sync;5-3;dtmc;prism;1050;1049;-8000;786;264;1;1;-8000;6000;1;1;1;1;1;1.3199830055236816;1;1.3123672008514404;1;1;1;1;1;1;1;1.3028147220611572;1;1;1;1;1;1.3049366474151611;1;1;1;1;1.3061206340789795;1;1.3050527572631836;1;1
leader_sync.5-4;leader_sync;5-4;dtmc;prism;4244;4243;-8000;3731;513;1;1;-8000;6000;1;1;1;1;1;1.3068912029266357;1;1.3030211925506592;1;1;1;1;1;1;1;1.2940285205841064;1;1;1;1;1;1.3015937805175781;1;1.0857305526733398;1;1;1.2945210933685303;1;1.39619779586792;1;1
lumbroso-reduced.1000;lumbroso-reduced;1000;dtmc;jani;150007;100007;-8000;99908;100;50000;1;-8000;-20000;-20000;1.3568172454833984;295.7996244430542;294.5071265697479;2.859630823135376;-20000;1.3393890857696533;-20000;1.3191945552825928;20000;1.323695421218872;318.04333567619324;6000;1.3207297325134277;1.4097602367401123;-20000;1.3331949710845947;1.3151772022247314;1.313868522644043;1.3392465114593506;20000;-20000;301.7938165664673;-20000;2.8838579654693604;1.346653699874878;-20000;1.335193157196045;-20000;289.9714136123657;1.313868522644043
lumbroso-reduced.4000;lumbroso-reduced;4000;dtmc;jani;600031;400031;-8000;399932;100;200000;1;-8000;-20000;-20000;12.095031499862671;6000;6000;17.960119485855103;-20000;12.0040922164917;-20000;11.775822639465332;20000;11.967375993728638;6000;6000;11.948559522628784;12.32973051071167;-20000;12.620535612106323;11.930823802947998;11.70947790145874;12.362133026123047;20000;-20000;6000;-20000;17.80102849006653;12.127026319503784;-20000;12.062622547149658;-20000;6000;11.70947790145874
lumbroso-reduced.8000;lumbroso-reduced;8000;dtmc;jani;1200063;800063;-8000;799964;100;400000;1;-8000;-20000;-20000;41.81564021110535;6000;6000;53.253411293029785;-20000;40.74688267707825;-20000;41.18985056877136;20000;41.850504636764526;6000;6000;41.90148115158081;49.038825035095215;-20000;42.733227252960205;41.48497676849365;41.507262229919434;42.577988386154175;20000;-20000;6000;-20000;53.396859884262085;41.56957244873047;-20000;41.81380844116211;-20000;6000;40.74688267707825
lumbroso.1000;lumbroso;1000;dtmc;prism;375004;325004;-8000;324555;450;50000;1;-8000;740.5384469032288;224.38191556930542;5.270507335662842;6000;6000;7.65050745010376;6000;5.333238124847412;6000;5.299520254135132;20000;5.063751459121704;6000;6000;5.059069633483887;5.581474542617798;6000;5.195914030075073;5.122241735458374;5.19302773475647;5.250899076461792;20000;6000;6000;6000;7.5891358852386475;5.2546281814575195;6000;5.067113161087036;6000;6000;5.059069633483887
lumbroso.4000;lumbroso;4000;dtmc;prism;1500028;1300028;-8000;1299579;450;200000;1;-8000;6000;6000;67.87909150123596;6000;6000;72.54406118392944;6000;64.87809228897095;6000;66.40883588790894;20000;63.14064574241638;6000;6000;63.1193265914917;70.12395405769348;6000;65.9611656665802;63.90118718147278;65.98784112930298;66.48962354660034;20000;6000;6000;6000;72.58286714553833;62.66821527481079;6000;63.76221013069153;6000;6000;62.66821527481079
lumbroso.8000;lumbroso;8000;dtmc;prism;3000060;2600060;-8000;2599611;450;400000;1;-8000;6000;6000;276.5392949581146;6000;6000;293.0976793766022;6000;278.618479013443;6000;288.9708240032196;20000;329.918096780777;6000;6000;315.1142086982727;299.71618008613586;6000;285.23319935798645;297.8873620033264;275.09836626052856;311.1223554611206;20000;6000;6000;6000;292.64715099334717;275.61244773864746;6000;292.0579059123993;6000;6000;275.09836626052856
majority.;majority;;ctmc;prism;192000;0;-8000;0;0;1;192000;-8000;6000;6000;1045.656257390976;3.1646745204925537;2.6516528129577637;6000;6000;6000;-20000;2.5743634700775146;1085.1669764518738;2.922213554382324;6000;6000;3.1713428497314453;1474.3814737796783;57.10284161567688;2.7576544284820557;2.560729503631592;3.021796703338623;2.3725996017456055;1203.531252861023;54.345505475997925;2.6622653007507324;55.47587466239929;6000;6000;6000;2.7137129306793213;-20000;3.021547317504883;2.3725996017456055
mapk_cascade.5;mapk_cascade;5;ctmc;prism;408366;0;-8000;0;0;1;408366;-8000;6000;6000;6000;11.087277889251709;10.04239821434021;6000;6000;6000;-20000;9.972954511642456;6000;26.679697513580322;6000;6000;11.149401426315308;6000;33.75206708908081;26.995263814926147;19.850209712982178;11.332470893859863;19.146801471710205;6000;28.278345108032227;9.890506029129028;39.11852288246155;6000;6000;6000;10.257776498794556;-20000;11.26094365119934;9.890506029129028
mapk_cascade.6;mapk_cascade;6;ctmc;prism;1373026;0;-8000;0;0;1;1373026;-8000;6000;6000;6000;41.61121129989624;35.67624473571777;6000;6000;6000;-20000;35.399596214294434;6000;175.7591826915741;6000;6000;41.40485215187073;6000;98.48509049415588;169.9591875076294;107.14686942100525;40.62423920631409;104.64980244636536;6000;68.62198638916016;34.9985876083374;95.71101474761963;6000;6000;6000;36.1452796459198;-20000;40.71904420852661;34.9985876083374
mapk_cascade.7;mapk_cascade;7;ctmc;prism;3979348;0;-8000;0;0;1;3979348;-8000;6000;6000;6000;131.93615770339966;110.63606810569763;6000;6000;6000;6000;110.93652749061584;6000;1438.0804460048676;6000;6000;124.42990946769714;6000;254.95715522766113;1430.713564157486;859.173764705658;125.50915002822876;863.5536239147186;6000;180.82352662086487;109.92688059806824;312.8052399158478;6000;6000;6000;112.31614685058594;-20000;124.82636642456055;109.92688059806824
nand.20-2;nand;20-2;dtmc;prism;154942;154921;-8000;154921;1;21;1;-8000;6000;40.04050087928772;1.9570972919464111;1.494558572769165;1.458925724029541;3.2428643703460693;13.250138282775879;1.9802227020263672;23.307063817977905;2.0074424743652344;1.9741811752319336;2.0535871982574463;1.4545109272003174;8.628062009811401;2.009232521057129;1.9918932914733887;23.318050384521484;2.063708782196045;2.012234926223755;2.058704137802124;2.007354736328125;2.054152250289917;22.191812992095947;1.4278786182403564;23.199402809143066;3.2383646965026855;1.9766578674316406;13.393009662628174;2.0126864910125732;21.909181833267212;1.5266764163970947;1.4278786182403564
nand.20-3;nand;20-3;dtmc;prism;231552;231531;-8000;231531;1;21;1;-8000;6000;102.5872004032135;3.8882009983062744;2.5403430461883545;2.5071985721588135;5.938025236129761;28.05377221107483;3.936640501022339;40.98827266693115;3.9317517280578613;3.8945882320404053;3.9511401653289795;2.580737829208374;15.96980619430542;3.8738129138946533;4.019253253936768;40.09651041030884;3.914597988128662;3.9299323558807373;3.9190235137939453;3.9188625812530518;3.9741716384887695;37.81093144416809;2.519864559173584;40.164079904556274;5.876916170120239;3.9526801109313965;26.82847785949707;3.903571844100952;38.119020223617554;2.537217140197754;2.5071985721588135
nand.20-4;nand;20-4;dtmc;prism;308162;308141;-8000;308141;1;21;1;-8000;6000;177.45943140983582;6.36691427230835;3.7563750743865967;3.6811892986297607;9.285796165466309;45.023839712142944;6.447985887527466;64.35213351249695;6.4511377811431885;6.48471474647522;6.402101993560791;3.8269660472869873;25.111374616622925;6.43520188331604;6.4475791454315186;61.99177861213684;6.499419450759888;6.440630674362183;6.475113868713379;6.433297157287598;6.610950946807861;57.957205057144165;3.7383925914764404;62.59754514694214;9.285077810287476;6.524131774902344;44.488810777664185;6.447456359863281;58.51627278327942;3.6690587997436523;3.6690587997436523
nand.40-1;nand;40-1;dtmc;prism;1004862;1004821;-8000;1004821;1;41;1;-8000;6000;165.74717354774475;57.83346748352051;27.28129744529724;27.57708168029785;67.05607795715332;160.21688222885132;57.98071312904358;295.8082265853882;58.11315846443176;58.11552023887634;57.853283405303955;27.01485824584961;112.07821416854858;59.148674726486206;59.2100043296814;296.0441744327545;58.318657636642456;57.55315852165222;58.752041816711426;58.13481855392456;59.84589219093323;233.39720463752747;27.009252786636353;295.94734025001526;67.8053686618805;58.12718319892883;157.8116636276245;58.59682035446167;235.38148140907288;27.007571935653687;27.007571935653687
nand.40-2;nand;40-2;dtmc;prism;2003082;2003041;-8000;2003041;1;41;1;-8000;6000;519.0074954032898;222.84724855422974;86.81806588172913;88.40691494941711;237.04046773910522;574.6717879772186;219.65394926071167;793.149747133255;221.89904856681824;226.03082060813904;222.2998719215393;88.3042426109314;372.5811679363251;222.6335804462433;228.47974038124084;782.1990966796875;221.10330820083618;218.9847285747528;218.31595849990845;219.57831025123596;228.37152981758118;666.1642634868622;87.41498804092407;762.521856546402;238.37925791740417;218.1853632926941;587.228443145752;223.19259190559387;670.9380474090576;87.11460733413696;86.81806588172913
nand.40-4;nand;40-4;dtmc;prism;3999522;3999481;-8000;3999481;1;41;1;-8000;6000;6000;1087.2304737567902;415.84623670578003;408.71346163749695;1134.3970928192139;6000;1080.77996301651;6000;1098.5122661590576;1123.2510364055634;1095.9999980926514;416.4711489677429;1357.6303930282593;1091.492553949356;1088.3264799118042;6000;1089.9620504379272;1087.582275390625;1095.616421699524;1077.3718705177307;1096.9857363700867;6000;414.7586319446564;6000;1142.3908650875092;1079.0544304847717;6000;1091.9722006320953;6000;415.7562327384949;408.71346163749695
oscillators.6-10-0.1-1-0.1-1.0;oscillators;6-10-0.1-1-0.1-1.0;dtmc;prism;5006;5004;-8000;1797;956;1;2;-8000;19.83110809326172;8.463848352432251;7.0747435092926025;7.291903972625732;7.0436975955963135;7.303818464279175;4.7020111083984375;7.553881406784058;5.95262336730957;7.462996959686279;7.531740427017212;7.237624645233154;7.595184326171875;7.131922483444214;7.277507781982422;7.230471849441528;6.084842205047607;7.1456522941589355;7.128337860107422;7.31768798828125;7.22067403793335;7.181751251220703;5.225164175033569;7.033260822296143;4.958873987197876;6.992131233215332;7.421633958816528;4.833434104919434;7.201965093612671;6.150091886520386;7.119706153869629;4.7020111083984375
oscillators.6-8-0.1-1-0.1-1.0;oscillators;6-8-0.1-1-0.1-1.0;dtmc;prism;1717;1715;-8000;540;226;1;2;-8000;3.743522882461548;1.9866771697998047;1.521578311920166;1.6375732421875;1.6095750331878662;1.7959856986999512;1.561223030090332;1.8089287281036377;2.17808198928833;1.5879621505737305;1.5257923603057861;1.6318674087524414;1.796299695968628;1.5291483402252197;1.7208049297332764;1.5777156352996826;2.0467100143432617;1.6311242580413818;1.5809016227722168;1.6335959434509277;1.5620787143707275;1.550405502319336;2.1035492420196533;1.5982747077941895;1.985874891281128;1.750568151473999;1.799800157546997;1.5795836448669434;1.5527195930480957;2.0920135974884033;1.6384663581848145;1.521578311920166
oscillators.7-10-0.1-1-0.1-1.0;oscillators;7-10-0.1-1-0.1-1.0;dtmc;prism;11441;11439;-8000;3550;1046;1;2;-8000;143.47605681419373;70.41108465194702;25.150963068008423;25.690754652023315;26.830659866333008;24.50256633758545;30.746792793273926;26.155717849731445;12.958088636398315;25.81347417831421;24.63917112350464;25.314552545547485;25.920084714889526;24.22618317604065;24.734692811965942;24.510749340057373;11.30866527557373;25.83336353302002;29.109983444213867;24.268566846847534;24.360201835632324;25.119946479797363;12.674794435501099;28.58808469772339;13.498050451278687;25.690686225891113;25.326818466186523;29.946945905685425;26.59771180152893;11.373302936553955;25.23534321784973;11.30866527557373
oscillators.8-10-0.1-1-0.1-1.0;oscillators;8-10-0.1-1-0.1-1.0;dtmc;prism;24311;24309;-8000;6620;1054;1;2;-8000;697.0286364555359;345.461306810379;238.75421142578125;111.79332208633423;128.50713896751404;121.19548177719116;201.9559507369995;115.04580402374268;42.234265089035034;191.33956050872803;113.85431575775146;156.2175784111023;134.09299039840698;213.82176685333252;123.57842874526978;238.21069622039795;45.748756408691406;115.76564931869507;119.56108212471008;116.67979598045349;132.69642281532288;189.92591047286987;44.798701763153076;125.31725239753723;48.81419253349304;175.2864601612091;148.0602903366089;184.81410002708435;135.92774939537048;46.188013315200806;147.21615767478943;42.234265089035034
oscillators.8-8-0.1-1-0.1-1.0;oscillators;8-8-0.1-1-0.1-1.0;dtmc;prism;6436;6434;-8000;1456;238;1;2;-8000;39.31561493873596;17.969452142715454;11.429178953170776;11.525298595428467;11.792356729507446;11.274820804595947;10.573004961013794;11.94638442993164;9.851893663406372;11.674330711364746;11.366022825241089;11.510027408599854;12.091883659362793;11.398942947387695;11.435324907302856;11.528331279754639;8.787169218063354;11.836575269699097;11.679609298706055;11.770574808120728;11.620776414871216;11.550536632537842;9.096333742141724;11.561347007751465;8.400413990020752;11.1338951587677;12.316315412521362;8.669743061065674;11.64888596534729;9.852592468261719;11.947554588317871;8.400413990020752
philosophers.4;philosophers;4;ctmc;greatspn;34;33;-8000;1;33;1;1;-8000;-20000;-20000;1;1;1;1;-20000;1;-20000;1;1;1;1;1;1;1;-20000;1;1;1;1;1;-20000;1;-20000;1;1;-20000;1;-20000;1;1
speed-ind.;speed-ind;;ctmc;prism;743424;0;-8000;0;0;1;743424;-8000;6000;6000;6000;15.05289602279663;13.253494262695312;6000;6000;6000;-20000;13.15117335319519;6000;19.700599908828735;6000;6000;15.102189064025879;6000;50.42163896560669;20.04181480407715;15.228073835372925;15.296194076538086;15.319617748260498;6000;49.62751841545105;12.295634984970093;47.802533864974976;6000;6000;6000;13.056331157684326;-20000;14.941279888153076;12.295634984970093
tandem.255;tandem;255;ctmc;prism;130816;0;-8000;0;0;1;130816;-8000;6000;6000;6000;19.369698762893677;1.7661519050598145;6000;6000;5.632736444473267;10.873548746109009;1.8210887908935547;6000;273.30424189567566;30.764506101608276;6000;19.353100538253784;-20000;10.474834203720093;289.11839413642883;284.66497826576233;19.764634132385254;266.9377295970917;-20000;9.347600936889648;1.7796425819396973;10.473932981491089;6000;30.297211408615112;6000;1.8015530109405518;9.563709259033203;19.728134870529175;1.7661519050598145
tandem.511;tandem;511;ctmc;prism;523776;0;-8000;0;0;1;523776;-8000;6000;6000;6000;108.86680817604065;10.569305896759033;6000;6000;47.47116041183472;76.041827917099;10.87627911567688;6000;1243.4272005558014;300.8280248641968;6000;106.1040575504303;-20000;72.50500011444092;1230.8927295207977;1232.0246727466583;108.35816931724548;1250.5868980884552;-20000;57.46244668960571;10.870145797729492;74.23485374450684;6000;304.68365955352783;6000;10.701685667037964;59.23727893829346;108.3303210735321;10.569305896759033


==> stationary_csv/wallclock-time-INC-relative-error-max-norm-value-quantile.csv <==
n;megg.default-abs.ap-naive.0.001shifted;megg.default-abs.ap-sample.0.001shifted;storm.sound-rel.topological-evt-n-ii.0.001shifted;storm.sparse-abs.topological-classic-g-gmres.1e-06shifted;storm.sparse-abs.topological-classic-g-gmres.0.001shifted;storm.exact.topological-evt-e-sparselu.ignoredshifted;prism.explicit-rel.default.1e-06shifted;storm.sparse.topological-evt-e-sparselu.ignoredshifted;prism.hybrid-rel.default.1e-06shifted;storm.sparse-rel.topological-eqsys-g-gmres.0.001shifted;storm.sound-abs.topological-evt-n-ii.0.001shifted;storm.sparse-abs.topological-evt-g-gmres.1e-06shifted;storm.sparse.topological-classic-sparselu.ignoredshifted;storm.exact.topological-classic-sparselu.ignoredshifted;storm.sparse-abs.topological-eqsys-g-gmres.1e-06shifted;storm.sound-rel.topological-evt-n-ii.1e-06shifted;prism.hybrid-rel.default.0.001shifted;storm.sparse-rel.topological-evt-g-gmres.1e-06shifted;storm.sparse-abs.topological-evt-g-gmres.0.001shifted;storm.sparse-rel.topological-eqsys-g-gmres.1e-06shifted;storm.sparse-rel.topological-evt-g-gmres.0.001shifted;storm.sound-abs.topological-evt-n-ii.1e-06shifted;prism.sparse-rel.default.0.001shifted;storm.sparse-rel.topological-classic-g-gmres.0.001shifted;prism.default.default.0.001shifted;storm.exact.topological-eqsys-e-sparselu.ignoredshifted;storm.sparse.topological-eqsys-e-sparselu.ignoredshifted;prism.explicit-rel.default.0.001shifted;storm.sparse-abs.topological-eqsys-g-gmres.0.001shifted;prism.sparse-rel.default.1e-06shifted;storm.sparse-rel.topological-classic-g-gmres.1e-06shifted;megg.bestshifted;storm.bestshifted;prism.bestshifted
1;1;1;1;1;1;1;1.2965846061706543;1;1.2970647811889648;1;1;1;1;1;1;1;1.2925410270690918;1;1;1;1;1;1.2931044101715088;1;1;1;1;1.2919330596923828;1;1.2940795421600342;1;1;1;1
2;1.5379526615142822;1;1;1;1;1;1.3045454025268555;1;1.2993497848510742;1;1;1;1;1;1;1;1.2940073013305664;1;1;1;1;1;1.293428659439087;1;1;1;1;1.2939493656158447;1;1.3008975982666016;1;1;1;1
3;2.3102927207946777;1;1;1;1;1;1.3068912029266357;1;1.3011691570281982;1;1;1;1;1;1;1;1.2940285205841064;1;1;1;1;1;1.2991712093353271;1;1;1;1;1.2945210933685303;1;1.3050527572631836;1;1;1;1
4;2.558459997177124;1;1;1;1;1;1.306936502456665;1;1.3030211925506592;1;1;1;1;1;1;1;1.2975163459777832;1;1;1;1;1;1.3007311820983887;1;1;1;1;1.2990520000457764;1;1.3056237697601318;1;1;1;1
5;3.2078747749328613;1;1;1;1;1;1.307978630065918;1;1.304677963256836;1;1;1;1;1;1;1;1.2980966567993164;1;1;1;1;1;1.3011176586151123;1;1;1;1;1.2994027137756348;1;1.306154727935791;1;1;1;1
6;3.743522882461548;1;1;1;1;1;1.3101401329040527;1;1.30649995803833;1;1;1;1;1;1;1;1.2989799976348877;1;1;1;1;1;1.3015937805175781;1;1;1;1;1.2999026775360107;1;1.3086609840393066;1;1;1;1
7;4.382250785827637;1;1;1;1;1;1.311119556427002;1;1.310093879699707;1;1;1;1;1;1;1;1.301018476486206;1;1;1;1;1;1.3024556636810303;1;1;1;1;1.3004608154296875;1;1.3162858486175537;1;1;1;1
8;13.456919193267822;1.3846461772918701;1;1;1;1;1.3123328685760498;1;1.3123672008514404;1;1;1;1;1;1;1;1.3028147220611572;1;1;1;1;1;1.3048346042633057;1;1;1;1;1.3018343448638916;1;1.3175485134124756;1;1.3846461772918701;1;1
9;19.83110809326172;1.5816378593444824;1;1;1;1;1.3199830055236816;1;1.3131334781646729;1;1;1;1;1;1;1;1.3076775074005127;1;1;1;1;1;1.3049366474151611;1;1;1;1;1.301926851272583;1;1.3179714679718018;1;1.5816378593444824;1;1
10;25.898972272872925;1.9326281547546387;1;1;1;1;1.3202316761016846;1;1.3262214660644531;1;1;1;1;1;1;1;1.3089890480041504;1;1;1;1;1;1.3049938678741455;1;1;1;1;1.3061206340789795;1;1.3258905410766602;1;1.9326281547546387;1;1
11;33.70474076271057;1.9866771697998047;1;1;1;1;1.338409185409546;1;1.3313179016113281;1;1;1;1;1;1;1;1.3094491958618164;1;1;1;1;1;1.306166172027588;1;1;1;1;1.3108372688293457;1;1.3508777618408203;1;1.9866771697998047;1;1
12;35.66549324989319;2.04594349861145;1;1;1;1;1.4015297889709473;1;1.3724327087402344;1;1;1;1;1;1;1;1.311265230178833;1;1;1;1;1;1.3065216541290283;1;1.0857305526733398;1;1;1.3125934600830078;1;1.39619779586792;1;2.04594349861145;1;1.0857305526733398
13;36.30911064147949;2.4064042568206787;1;1;1;1;1.561223030090332;1;1.5272903442382812;1;1;1;1;1.5291483402252197;1;1;1.323122501373291;1;1;1;1;1;1.3096873760223389;1;1.0861701965332031;1;1;1.3153457641601562;1;1.5668318271636963;1;2.4064042568206787;1;1.0861701965332031
14;39.04881525039673;2.493441104888916;1;1;1;1;1.9101946353912354;1;1.8094873428344727;1;1.3539767265319824;1;1;1.8677661418914795;1;1;1.4898200035095215;1;1;1;1;1;1.452759027481079;1;1.5332298278808594;1;1;1.3260104656219482;1;1.8047316074371338;1;2.493441104888916;1;1.2990520000457764
15;39.31561493873596;2.586768865585327;1;1;1.380272626876831;1;2.2563250064849854;1;2.17808198928833;1;1.4803025722503662;1;1;3.013925075531006;1;1;1.7033045291900635;1;1;1;1;1;1.5105648040771484;1.3497803211212158;1.7208187580108643;1;1;1.5795836448669434;1;2.029327630996704;1;2.586768865585327;1;1.301926851272583
16;42.31009912490845;2.639169931411743;1;1;1.458925724029541;1;2.705545663833618;1;2.315549373626709;1;1.5257923603057861;1;1;4.016212701797485;1;1;1.7752671241760254;1;1;1;1;1;1.706998348236084;1.4278786182403564;1.772125244140625;1;1;1.9807381629943848;1;2.0920135974884033;1;2.639169931411743;1;1.307978630065918
17;48.275259494781494;2.8133134841918945;1;1;1.4782664775848389;1;2.794065237045288;1;2.3755881786346436;1;1.8334376811981201;1;1;4.1024329662323;1;1;2.0467100143432617;1;1;1;1;1.3752703666687012;1.8637218475341797;1.4633021354675293;1.985874891281128;1;1;2.244431257247925;1;2.340991497039795;1;2.8133134841918945;1;1.3125934600830078
18;143.47605681419373;2.903101682662964;1.367283582687378;1;1.6095750331878662;1;3.0624711513519287;1;2.945112943649292;1;1.929013729095459;1;1;4.686341762542725;1;1.3911974430084229;2.182000160217285;1;1;1;1;1.5368318557739258;1.866619348526001;1.5982747077941895;2.3178794384002686;1;1;2.46706485748291;1;2.6768810749053955;1;2.903101682662964;1;1.452759027481079
19;154.1248118877411;2.9354054927825928;1.3762381076812744;1;1.7661519050598145;1;4.7020111083984375;1;3.4068245887756348;1;1.9741811752319336;1;1;5.396960973739624;1;1.4111766815185547;2.390566825866699;1;1;1;1;1.550405502319336;1.973358154296875;1.7796425819396973;2.412696599960327;1.4879417419433594;1;2.637484550476074;1;2.9041857719421387;1;2.9354054927825928;1;1.561223030090332
20;697.0286364555359;2.9682278633117676;1.4308931827545166;1;1.8525655269622803;1.4790840148925781;5.409594297409058;1;3.4791667461395264;1;2.4345030784606934;1;1;7.131922483444214;1;1.4923217296600342;2.4786674976348877;1;1;1;1;1.9560153484344482;2.1035492420196533;1.8117103576660156;2.5196967124938965;1.5940136909484863;1;2.8033297061920166;1;3.13714337348938;1;2.9682278633117676;1;1.7033045291900635
21;740.5384469032288;8.193961381912231;1.515749216079712;1;1.9446420669555664;1.5831611156463623;5.798627614974976;1;3.6476266384124756;1.1546521186828613;3.8945882320404053;1;1.387375831604004;7.322710752487183;1;1.49346923828125;2.664738655090332;1;1.1202232837677002;1;1.155385971069336;2.004342794418335;2.2881603240966797;1.994448184967041;2.541699171066284;1.750568151473999;1;2.8774917125701904;1.1497056484222412;3.4292538166046143;1;8.193961381912231;1;1.8637218475341797
22;;8.463848352432251;1.521578311920166;1.3378496170043945;2.5071985721588135;1.7959856986999512;8.545768976211548;1;4.04391074180603;1.2531969547271729;6.48471474647522;1;1.4221160411834717;8.628062009811401;1;1.5777156352996826;2.951226234436035;1;1.2478585243225098;1;1.2462806701660156;2.054152250289917;2.3236684799194336;2.519864559173584;2.749809503555298;1.8717782497406006;1;3.821131467819214;1.206094741821289;3.665707588195801;1.3413116931915283;8.463848352432251;1;1.866619348526001
23;;13.411608457565308;1.743985652923584;1.4930145740509033;2.6516528129577637;1.854203224182129;10.465580463409424;1;4.14646053314209;1.3747971057891846;7.531740427017212;1;1.4545109272003174;9.075583934783936;1;1.9453165531158447;2.953162670135498;1;1.4037373065948486;1;1.3738653659820557;2.5661752223968506;2.3584673404693604;2.6622653007507324;2.8709585666656494;1.8956944942474365;1;4.2277867794036865;1.390448808670044;3.7252357006073;1.5266764163970947;13.411608457565308;1;1.973358154296875
24;;17.969452142715454;1.8561069965362549;1.494558572769165;2.8232743740081787;1.8646509647369385;10.573004961013794;1;4.168718338012695;1.4664714336395264;8.137762308120728;1;1.796299695968628;11.09837555885315;1;1.990626335144043;2.9639768600463867;1;1.5024876594543457;1;1.5474677085876465;3.9741716384887695;2.678097724914551;2.8852877616882324;3.148622989654541;2.938631296157837;1;4.779525995254517;1.5211074352264404;4.227596044540405;1.5576021671295166;17.969452142715454;1;2.244431257247925
25;;27.758349418640137;1.9425270557403564;1.6375732421875;3.6811892986297607;2.9445672035217285;10.866286039352417;1;5.95262336730957;1.5879621505737305;11.366022825241089;1;2.0157930850982666;11.398942947387695;1;1.9918932914733887;3.6256964206695557;1;1.5809016227722168;1;1.5620787143707275;6.610950946807861;3.5372447967529297;3.7383925914764404;3.642490863800049;3.2383646965026855;1;4.833434104919434;1.5527195930480957;6.150091886520386;1.6384663581848145;25.898972272872925;1;2.2881603240966797
26;;40.04050087928772;1.9556739330291748;1.951659917831421;4.42105507850647;3.2428643703460693;11.53289794921875;1;9.851893663406372;1.8210887908935547;13.869942665100098;1;2.580737829208374;12.9361572265625;1;2.5588645935058594;3.714790105819702;1;1.8766279220581055;1;1.8593347072601318;7.181751251220703;4.182322978973389;4.511608362197876;4.018087148666382;3.2623236179351807;1.1522424221038818;5.310826539993286;1.8015530109405518;9.563709259033203;1.9479880332946777;40.04050087928772;1;2.3236684799194336
27;;46.75155448913574;1.9570972919464111;2.5403430461883545;4.893582820892334;3.287250518798828;12.957191944122314;1.0795974731445312;10.873548746109009;1.8499360084533691;24.63917112350464;1.1303825378417969;2.8165252208709717;13.99142575263977;1.1045169830322266;2.5762884616851807;5.523136854171753;1.1101665496826172;2.000798463821411;1.1032109260559082;1.9629123210906982;11.550536632537842;5.225164175033569;4.6084253787994385;4.958873987197876;4.045381307601929;1.2576019763946533;5.435653924942017;1.839143991470337;9.852592468261719;2.537217140197754;46.75155448913574;1;2.46706485748291
28;;53.578269720077515;2.0361762046813965;2.941680431365967;6.319486141204834;3.864462375640869;13.250138282775879;1.1617803573608398;12.958088636398315;1.867100715637207;27.952720642089844;1.2026605606079102;3.8269660472869873;15.96980619430542;1.2307302951812744;2.844421148300171;6.084842205047607;1.1703557968139648;2.012234926223755;1.183650255203247;2.007354736328125;13.984534502029419;6.380055904388428;6.133178949356079;5.526031017303467;4.063556432723999;1.3897860050201416;5.727550506591797;1.8462584018707275;11.373302936553955;2.862239360809326;53.578269720077515;1.0795974731445312;2.678097724914551
29;;70.41108465194702;2.1248316764831543;3.1646745204925537;6.461262226104736;4.005581378936768;14.00777554512024;1.228381872177124;18.153465032577515;1.9927794933319092;58.11552023887634;1.3467001914978027;5.853329420089722;19.7048020362854;1.3522367477416992;2.9766921997070312;8.787169218063354;1.4237513542175293;2.382040023803711;1.3471794128417969;2.3725996017456055;25.119946479797363;9.096333742141724;6.577665328979492;8.400413990020752;4.079819202423096;1.4828217029571533;8.669743061065674;1.9478354454040527;13.359299898147583;3.021547317504883;70.41108465194702;1.1032109260559082;2.705545663833618
30;;102.5872004032135;2.207859754562378;3.7563750743865967;7.0436975955963135;4.041236639022827;28.05377221107483;1.378920316696167;23.307063817977905;2.0074424743652344;113.85431575775146;1.5644474029541016;7.595184326171875;24.22618317604065;1.4928040504455566;3.1830244064331055;10.474834203720093;1.4956698417663574;2.560729503631592;1.4926037788391113;2.4531779289245605;37.59124255180359;9.347600936889648;7.033260822296143;10.473932981491089;4.697411775588989;1.799800157546997;11.584254741668701;2.0126864910125732;21.909181833267212;3.6690587997436523;102.5872004032135;1.1703557968139648;4.7020111083984375
31;;144.03628015518188;2.3133556842803955;4.447687387466431;9.872758388519287;4.13269567489624;30.746792793273926;1.5523884296417236;37.011250019073486;2.465322494506836;135.9251492023468;1.6318674087524414;9.15293002128601;25.111374616622925;1.7208049297332764;3.247616767883301;11.30866527557373;1.6311242580413818;3.9299323558807373;1.6335959434509277;3.9188625812530518;59.84589219093323;12.674794435501099;8.904313802719116;13.498050451278687;5.876916170120239;1.8480277061462402;13.393009662628174;2.5005295276641846;38.119020223617554;4.346294403076172;144.03628015518188;1.3378496170043945;4.779525995254517
32;;165.74717354774475;2.4628396034240723;4.712303638458252;10.04239821434021;5.522608995437622;45.023839712142944;1.8089287281036377;40.98827266693115;2.5743634700775146;226.03082060813904;1.8546934127807617;11.60888934135437;30.610769748687744;1.845949649810791;3.424921751022339;16.820651054382324;1.840433120727539;4.452244520187378;1.854691982269287;4.486111164093018;129.64134335517883;12.85560154914856;9.890506029129028;16.88735866546631;6.992131233215332;1.9558913707733154;26.82847785949707;2.7137129306793213;38.916011810302734;4.566068410873413;165.74717354774475;1.4221160411834717;5.523136854171753
33;;177.45943140983582;3.0567803382873535;7.0705132484436035;10.569305896759033;5.938025236129761;73.2959680557251;1.8231914043426514;42.234265089035034;3.9317517280578613;1085.1669764518738;2.0535871982574463;12.091883659362793;41.59028077125549;1.937830924987793;4.019253253936768;23.318050384521484;1.9654901027679443;5.122241735458374;1.9548072814941406;5.250899076461792;189.92591047286987;22.191812992095947;10.870145797729492;23.199402809143066;7.5891358852386475;1.9766578674316406;29.946945905685425;3.903571844100952;46.188013315200806;6.5991051197052;177.45943140983582;1.4278786182403564;8.400413990020752
34;;224.38191556930542;3.8882009983062744;7.291903972625732;10.75792407989502;7.303818464279175;112.81404495239258;1.9781813621520996;64.35213351249695;4.524290561676025;1123.2510364055634;2.056056022644043;13.487868547439575;80.07067656517029;2.009232521057129;5.581474542617798;30.523232221603394;2.063708782196045;6.440630674362183;2.058704137802124;6.433297157287598;228.37152981758118;28.278345108032227;11.561347007751465;32.79430961608887;9.285077810287476;2.4352762699127197;44.488810777664185;4.436645269393921;58.51627278327942;7.119706153869629;224.38191556930542;1.521578311920166;9.347600936889648
35;;275.18159890174866;5.270507335662842;9.002864837646484;11.792356729507446;7.65050745010376;120.66888451576233;1.9802227020263672;76.041827917099;5.299520254135132;;2.4436559677124023;20.31001901626587;112.07821416854858;2.4922144412994385;5.7052764892578125;33.75206708908081;2.542806625366211;6.445989608764648;2.533283233642578;6.660946607589722;1096.9857363700867;32.601038455963135;12.295634984970093;34.65325331687927;11.1338951587677;3.9526801109313965;70.90604186058044;5.067113161087036;59.23727893829346;9.197057247161865;275.18159890174866;1.7661519050598145;10.465580463409424
36;;276.3548972606659;6.36691427230835;11.008318185806274;13.253494262695312;9.285796165466309;160.21688222885132;2.443887233734131;80.15665555000305;6.0349531173706055;;2.922213554382324;25.920084714889526;213.82176685333252;3.1713428497314453;6.4475791454315186;34.71546411514282;2.7576544284820557;6.999289035797119;3.021796703338623;6.76740288734436;1203.531252861023;35.511133432388306;12.736439228057861;39.11852288246155;12.547250747680664;5.2546281814575195;101.8257782459259;6.190366506576538;62.85741376876831;11.034444332122803;276.3548972606659;1.8117103576660156;11.30866527557373
37;;345.461306810379;7.0747435092926025;11.087277889251709;13.337486505508423;10.5673246383667;201.9559507369995;3.936640501022339;91.71932435035706;6.367927312850952;;3.9511401653289795;27.01485824584961;287.33104062080383;3.8738129138946533;7.230471849441528;40.09651041030884;3.914597988128662;7.128337860107422;3.9190235137939453;7.22067403793335;;37.81093144416809;13.303945302963257;40.164079904556274;13.202309608459473;6.381661891937256;116.81898093223572;6.3227455615997314;87.76485323905945;11.26094365119934;345.461306810379;1.8231914043426514;12.85560154914856
38;;377.64653730392456;8.474345445632935;11.525298595428467;13.417945623397827;11.274820804595947;253.87840008735657;4.8435540199279785;103.12841582298279;6.4511377811431885;;4.46970796585083;30.764506101608276;372.5811679363251;4.680161237716675;8.5768883228302;45.748756408691406;4.4582178592681885;11.679609298706055;4.5973122119903564;11.620776414871216;;40.068676710128784;15.002602338790894;47.802533864974976;13.586725234985352;6.524131774902344;157.8116636276245;6.42318868637085;110.70863246917725;11.947554588317871;377.64653730392456;1.929013729095459;13.250138282775879
39;;519.0074954032898;11.429178953170776;13.332679986953735;25.697468996047974;12.606144905090332;574.6717879772186;5.333238124847412;295.8082265853882;6.692730665206909;;5.063751459121704;42.59747838973999;916.6415598392487;5.059069633483887;11.528331279754639;50.08331370353699;5.195914030075073;13.898047924041748;5.19302773475647;13.684104681015015;;44.798701763153076;25.81616735458374;48.81419253349304;19.737287998199463;7.421633958816528;184.81410002708435;6.447456359863281;190.18974471092224;13.526108980178833;519.0074954032898;2.3725996017456055;26.82847785949707
40;;;14.2114577293396;14.040491819381714;26.830659866333008;13.31220030784607;702.7808558940887;5.632736444473267;362.533894777298;7.462996959686279;;6.402101993560791;44.862842321395874;1357.6303930282593;6.419097423553467;14.02796483039856;50.42163896560669;6.484562397003174;13.939849853515625;6.465205669403076;13.99130654335022;;49.62751841545105;27.009252786636353;51.59471106529236;25.690686225891113;12.316315412521362;251.66837978363037;7.201965093612671;235.38148140907288;13.983109712600708;;2.382040023803711;28.278345108032227
41;;;18.448731899261475;15.05289602279663;27.57708168029785;19.760628938674927;1565.4734539985657;6.372931718826294;688.0375761985779;9.972954511642456;;6.411440849304199;88.3042426109314;1387.1436371803284;6.43520188331604;17.508602380752563;57.10284161567688;6.499419450759888;15.228073835372925;6.475113868713379;15.319617748260498;;54.345505475997925;28.58808469772339;55.47587466239929;28.26673173904419;13.344676733016968;587.228443145752;10.257776498794556;515.8829436302185;14.941279888153076;;2.5071985721588135;34.65325331687927
42;;;25.150963068008423;17.045604467391968;27.645791053771973;24.50256633758545;;6.447985887527466;793.149747133255;10.87627911567688;;7.237624645233154;130.51619338989258;;7.118549108505249;24.510749340057373;61.99177861213684;7.1456522941589355;19.850209712982178;6.550863027572632;19.146801471710205;;57.46244668960571;28.733028411865234;62.59754514694214;30.573296546936035;14.113932609558105;657.8033900260925;10.701685667037964;670.9380474090576;16.651026010513306;;3.6690587997436523;40.068676710128784
43;;;27.64614963531494;19.369698762893677;35.67624473571777;28.6304612159729;;7.553881406784058;833.8630676269531;11.674330711364746;;7.4719109535217285;134.09299039840698;;7.277507781982422;38.534491539001465;66.24680089950562;7.546043395996094;29.109983444213867;7.31768798828125;24.360201835632324;;57.957205057144165;34.9985876083374;69.40087056159973;41.60092282295227;25.326818466186523;1526.0196659564972;11.64888596534729;769.2331984043121;19.728134870529175;;3.864462375640869;42.234265089035034
44;;;57.83346748352051;25.690754652023315;36.550580739974976;50.35450983047485;;11.94638442993164;860.5031614303589;13.15117335319519;;11.510027408599854;300.8280248641968;;11.149401426315308;59.2100043296814;72.50500011444092;11.836575269699097;29.43887448310852;11.332470893859863;29.219372749328613;;68.62198638916016;36.421839475631714;74.23485374450684;64.46062088012695;30.297211408615112;;13.056331157684326;904.2083859443665;25.23534321784973;;4.42105507850647;44.488810777664185
45;;;67.87909150123596;27.28129744529724;38.28317594528198;64.3614137172699;;14.126396179199219;1524.91379570961;13.2393479347229;;14.011463165283203;369.45222091674805;;11.435324907302856;70.12395405769348;83.62788033485413;13.515435695648193;45.299190282821655;11.770574808120728;45.231542348861694;;72.2126533985138;37.56227970123291;84.84330320358276;67.8053686618805;58.12718319892883;;13.185545444488525;940.1953105926514;27.007571935653687;;5.059069633483887;47.802533864974976
46;;;132.4557182788849;30.283051013946533;51.33353281021118;67.05607795715332;;14.166794538497925;;13.642216444015503;;15.351094722747803;408.6339454650879;;13.369919300079346;129.61408281326294;98.48509049415588;14.061408519744873;45.66526460647583;13.26636290550232;45.59840369224548;;99.27938795089722;45.51508927345276;95.71101474761963;72.58286714553833;62.66821527481079;;14.1083345413208;;30.11655306816101;;6.0349531173706055;54.345505475997925
47;;;222.84724855422974;36.431978702545166;88.40691494941711;72.54406118392944;;26.155717849731445;;25.81347417831421;;19.700599908828735;416.4711489677429;;13.998157501220703;228.47974038124084;161.1324200630188;20.04181480407715;57.55315852165222;14.987374067306519;58.13481855392456;;104.57412075996399;87.41498804092407;158.6431381702423;101.87297224998474;127.02262687683105;;26.131476163864136;;36.191667795181274;;6.3227455615997314;57.46244668960571
48;;;238.75421142578125;41.61121129989624;88.84066677093506;101.97825026512146;;47.47116041183472;;25.936413288116455;;25.314552545547485;497.5085599422455;;15.102189064025879;238.21069622039795;170.09927105903625;25.83336353302002;63.90118718147278;15.296194076538086;66.48962354660034;;116.36716032028198;87.50793075561523;161.303129196167;175.2864601612091;148.0602903366089;;26.59771180152893;;40.71904420852661;;6.367927312850952;68.62198638916016
49;;;276.5392949581146;43.158995151519775;110.63606810569763;121.19548177719116;;57.98071312904358;;29.508056640625;;26.679697513580322;;;18.312058448791504;299.71618008613586;182.67576813697815;26.995263814926147;86.84822487831116;16.934757947921753;90.85708975791931;;175.98117804527283;109.92688059806824;181.7338843345642;238.37925791740417;218.1853632926941;;29.119100332260132;;45.45153880119324;;6.992131233215332;70.90604186058044
50;;;1045.656257390976;45.019569396972656;121.57751703262329;237.04046773910522;;64.87809228897095;;35.399596214294434;;30.967967987060547;;;19.353100538253784;1088.3264799118042;254.95715522766113;31.272783994674683;107.14686942100525;19.764634132385254;104.64980244636536;;180.82352662086487;122.72371506690979;295.94734025001526;292.64715099334717;275.61244773864746;;36.1452796459198;;46.269325494766235;;9.890506029129028;101.8257782459259
51;;;1087.2304737567902;73.89967060089111;124.32221508026123;293.0976793766022;;69.38335967063904;;37.11032152175903;;45.44853210449219;;;24.734692811965942;1474.3814737796783;296.0441744327545;45.228628635406494;119.56108212471008;24.268566846847534;132.69642281532288;;233.39720463752747;124.38185358047485;312.8052399158478;1142.3908650875092;304.68365955352783;;38.021074056625366;;79.90588593482971;;10.569305896759033;104.57412075996399
52;;;;86.81806588172913;128.50713896751404;991.0822107791901;;115.04580402374268;;58.11315846443176;;51.667059898376465;;;30.486496448516846;;525.9560790061951;53.57502555847168;131.98527216911316;29.315390825271606;136.22642970085144;;297.79499340057373;125.31725239753723;534.9562013149261;1365.3331487178802;366.80679297447205;;58.59682035446167;;87.11460733413696;;11.1338951587677;116.36716032028198
53;;;;88.53948426246643;218.41842341423035;1134.3970928192139;;130.76219820976257;;66.40883588790894;;57.853283405303955;;;41.40485215187073;;591.8319599628448;58.318657636642456;142.09168314933777;40.62423920631409;140.12230038642883;;582.2282073497772;215.770366191864;624.882684469223;;1079.0544304847717;;63.76221013069153;;87.96146774291992;;12.295634984970093;116.81898093223572
54;;;;108.86680817604065;336.48274326324463;;;219.65394926071167;;82.9064769744873;;63.14064574241638;;;43.922611713409424;;667.8904113769531;65.9611656665802;218.9847285747528;45.77944993972778;219.57831025123596;;666.1642634868622;329.5801029205322;663.7781665325165;;;;83.00935578346252;;108.3303210735321;;13.185545444488525;157.8116636276245
55;;;;111.79332208633423;375.1267032623291;;;278.618479013443;;110.93652749061584;;92.1282012462616;;;59.148674726486206;;782.1990966796875;93.38983130455017;284.66497826576233;58.752041816711426;266.9377295970917;;707.6773977279663;365.9536566734314;762.521856546402;;;;112.31614685058594;;121.23528957366943;;13.515435695648193;175.98117804527283
56;;;;121.77028965950012;408.71346163749695;;;1080.77996301651;;120.08549070358276;;133.86948919296265;;;63.1193265914917;;890.6189095973969;115.76564931869507;297.8873620033264;65.98784112930298;311.1223554611206;;896.7580585479736;414.7586319446564;872.94167304039;;;;124.65180015563965;;124.82636642456055;;24.22618317604065;180.82352662086487
57;;;;127.01286220550537;;;;;;129.80885767936707;;146.4210216999054;;;72.59156513214111;;;135.55827069282532;356.96653628349304;73.77155566215515;332.935183763504;;;;;;;;135.8938491344452;;128.70893669128418;;25.697468996047974;251.66837978363037
58;;;;131.93615770339966;;;;;;191.33956050872803;;156.2175784111023;;;87.30256247520447;;;146.17851662635803;859.173764705658;86.96737742424011;863.5536239147186;;;;;;;;135.92774939537048;;147.21615767478943;;27.007571935653687;297.79499340057373
59;;;;228.2306137084961;;;;;;220.44915223121643;;175.7591826915741;;;106.1040575504303;;;169.9591875076294;1087.582275390625;108.35816931724548;1077.3718705177307;;;;;;;;219.63457703590393;;231.37098169326782;;27.645791053771973;574.6717879772186
60;;;;273.8779525756836;;;;;;221.89904856681824;;222.2998719215393;;;121.07170248031616;;;221.10330820083618;1232.0246727466583;116.67979598045349;1250.5868980884552;;;;;;;;223.19259190559387;;273.0466740131378;;34.9985876083374;657.8033900260925
61;;;;336.20636081695557;;;;;;288.9708240032196;;273.30424189567566;;;123.57842874526978;;;285.23319935798645;;125.50915002822876;;;;;;;;;292.0579059123993;;331.09248328208923;;37.11032152175903;1526.0196659564972
62;;;;373.3354561328888;;;;;;1098.5122661590576;;329.918096780777;;;124.42990946769714;;;289.11839413642883;;129.57184028625488;;;;;;;;;1091.9722006320953;;377.74504375457764;;62.66821527481079;
63;;;;415.84623670578003;;;;;;;;337.36780881881714;;;134.15792298316956;;;334.6743471622467;;132.35259747505188;;;;;;;;;;;415.7562327384949;;82.9064769744873;
64;;;;;;;;;;;;1095.9999980926514;;;222.6335804462433;;;1089.9620504379272;;218.31595849990845;;;;;;;;;;;;;86.81806588172913;
65;;;;;;;;;;;;1243.4272005558014;;;230.89977884292603;;;1230.8927295207977;;226.70834851264954;;;;;;;;;;;;;109.92688059806824;
66;;;;;;;;;;;;1438.0804460048676;;;279.50143671035767;;;1430.713564157486;;275.09836626052856;;;;;;;;;;;;;111.79332208633423;
67;;;;;;;;;;;;;;;315.1142086982727;;;;;278.53769969940186;;;;;;;;;;;;;120.08549070358276;
68;;;;;;;;;;;;;;;1091.492553949356;;;;;1095.616421699524;;;;;;;;;;;;;121.23528957366943;
69;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;215.770366191864;
70;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;275.09836626052856;
71;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;408.71346163749695;
72;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;991.0822107791901;
73;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;

